Green Scheduling with Time-of-Use Tariffs and Machine States: Optimizing Energy Cost via Branch-and-Bound and Bin Packing Strategies

This paper presents a branch-and-bound algorithm, enhanced with bin packing strategies, for scheduling under variable energy pricing and power-saving states. The proposed algorithm addresses the 1,TOU|states|TEC problem, which involves scheduling jobs to minimize total energy cost (TEC) while considering time-of-use (TOU) electricity prices and different machine states (e.g., processing, idle, off). Key innovations include instance pre-processing for rapid lower bound calculations, a novel branching scheme combined with initializations, a block-finding primal heuristic, and a tighter lower bound for jobs with non-coprime processing times. These enhancements result in an efficient algorithm capable of solving benchmark instances with real energy prices with 200 jobs more than 100 times faster than existing state-of-the-art methods.

==> images_sources/example_profile_513.csv <==
idx,cost,threshold,interval
0,945,1158,1158
1,916,1158,1158
2,879,1158,1158
3,863,1158,1158
4,917,1158,1158
5,1047,1158,1158
6,1302,1158,-1
7,1461,1158,-1
8,1527,1158,-1
9,1404,1158,-1
10,1266,1158,-1
11,1197,1158,-1
12,1117,1158,1158
13,1077,1158,1158
14,1025,1158,1158
15,1042,1158,1158
16,1062,1158,1158
17,1130,1158,1158
18,1238,1158,-1
19,1336,1158,-1
20,1271,1158,-1
21,1101,1158,1158
22,1025,1158,1158
23,956,1158,1158
24,965,1158,1158
25,950,1158,1158
26,921,1158,1158
27,908,1158,1158
28,934,1158,1158
29,1024,1158,1158
30,1232,1158,-1
31,1376,1158,-1
32,1421,1158,-1
33,1331,1158,-1
34,1188,1158,-1
35,1111,1158,1158
36,1060,1158,1158
37,1037,1158,1158
38,1024,1158,1158
39,1024,1158,1158
40,1024,1158,1158
41,1093,1158,1158
42,1178,1158,-1
43,1246,1158,-1
44,1201,1158,-1
45,1111,1158,1158
46,1076,1158,1158
47,993,1158,1158
48,974,1158,1158
49,957,1158,1158
50,953,1158,1158
51,929,1158,1158
52,957,1158,1158
53,1029,1158,1158
54,1215,1158,-1
55,1331,1158,-1
56,1379,1158,-1
57,1263,1158,-1
58,1185,1158,-1
59,1158,1158,1158
60,1106,1158,1158
61,1066,1158,1158
62,1037,1158,1158
63,1009,1158,1158
64,1005,1158,1158
65,1075,1158,1158
66,1153,1158,1158
67,1229,1158,-1
68,1203,1158,-1
69,1120,1158,1158
70,1093,1158,1158
71,1029,1158,1158
72,998,1158,1158
73,960,1158,1158
74,944,1158,1158
75,930,1158,1158
76,955,1158,1158
77,1032,1158,1158
78,1275,1158,-1
79,1453,1158,-1
80,1533,1158,-1
81,1361,1158,-1
82,1262,1158,-1
83,1229,1158,-1
84,1149,1158,1158
85,1121,1158,1158
86,1076,1158,1158
87,1075,1158,1158
88,1075,1158,1158
89,1164,1158,-1
90,1262,1158,-1
91,1334,1158,-1
92,1313,1158,-1
93,1241,1158,-1
94,1205,1158,-1
95,1128,1158,1158
96,1014,1158,1158
97,976,1158,1158
98,977,1158,1158
99,969,1158,1158
100,986,1158,1158
101,1045,1158,1158
102,1306,1158,-1
103,1495,1158,-1
104,1557,1158,-1
105,1370,1158,-1
106,1282,1158,-1
107,1209,1158,-1
108,1185,1158,-1
109,1126,1158,1158
110,1054,1158,1158
111,1046,1158,1158
112,1039,1158,1158
113,1113,1158,1158
114,1206,1158,-1
115,1277,1158,-1
116,1287,1158,-1
117,1204,1158,-1
118,1172,1158,-1
119,1095,1158,1158
120,1116,1158,1158
121,1059,1158,1158
122,1022,1158,1158
123,990,1158,1158
124,990,1158,1158
125,1007,1158,1158
126,1068,1158,1158
127,1145,1158,1158
128,1199,1158,-1
129,1195,1158,-1
130,1140,1158,1158
131,1096,1158,1158
132,1043,1158,1158
133,979,1158,1158
134,922,1158,1158
135,909,1158,1158
136,922,1158,1158
137,987,1158,1158
138,1114,1158,1158
139,1174,1158,-1
140,1178,1158,-1
141,1106,1158,1158
142,1061,1158,1158
143,953,1158,1158
144,973,1158,1158
145,926,1158,1158
146,894,1158,1158
147,889,1158,1158
148,900,1158,1158
149,887,1158,1158
150,904,1158,1158
151,973,1158,1158
152,1065,1158,1158
153,1088,1158,1158
154,1063,1158,1158
155,1001,1158,1158
156,970,1158,1158
157,860,1158,1158
158,825,1158,1158
159,804,1158,1158
160,830,1158,1158
161,913,1158,1158
162,1076,1158,1158
163,1183,1158,-1
164,1229,1158,-1
165,1175,1158,-1
166,1122,1158,1158
167,1024,1158,1158
168,924,1158,1158
169,888,1158,1158
170,898,1158,1158
171,885,1158,1158
172,890,1158,1158
173,1022,1158,1158
174,1276,1158,-1
175,1479,1158,-1
176,1501,1158,-1
177,1337,1158,-1
178,1178,1158,-1
179,1076,1158,1158
180,999,1158,1158
181,922,1158,1158
182,885,1158,1158
183,891,1158,1158
184,899,1158,1158
185,1060,1158,1158
186,1154,1158,1158
187,1247,1158,-1
188,1242,1158,-1
189,1176,1158,-1
190,1089,1158,1158
191,960,1158,1158
192,937,1158,1158
193,923,1158,1158
194,906,1158,1158
195,899,1158,1158
196,910,1158,1158
197,1004,1158,1158
198,1272,1158,-1
199,1380,1158,-1
200,1384,1158,-1
201,1170,1158,-1
202,1052,1158,1158
203,972,1158,1158
204,898,1158,1158
205,883,1158,1158
206,879,1158,1158
207,929,1158,1158
208,972,1158,1158
209,1118,1158,1158
210,1231,1158,-1
211,1305,1158,-1
212,1308,1158,-1
213,1226,1158,-1
214,1149,1158,1158
215,1026,1158,1158
216,967,1158,1158
217,934,1158,1158
218,924,1158,1158
219,925,1158,1158
220,931,1158,1158
221,987,1158,1158
222,1252,1158,-1
223,1373,1158,-1
224,1365,1158,-1
225,1262,1158,-1
226,1162,1158,-1
227,1063,1158,1158
228,978,1158,1158
229,936,1158,1158
230,934,1158,1158
231,957,1158,1158
232,969,1158,1158
233,1052,1158,1158
234,1183,1158,-1
235,1261,1158,-1
236,1240,1158,-1
237,1179,1158,-1
238,1103,1158,1158
239,1004,1158,1158
240,947,1158,1158
241,911,1158,1158
242,893,1158,1158
243,873,1158,1158
244,889,1158,1158
245,973,1158,1158
246,1186,1158,-1
247,1275,1158,-1
248,1250,1158,-1
249,1183,1158,-1
250,1065,1158,1158
251,921,1158,1158
252,834,1158,1158
253,841,1158,1158
254,841,1158,1158
255,786,1158,1158
256,845,1158,1158
257,947,1158,1158
258,1103,1158,1158
259,1198,1158,-1
260,1201,1158,-1
261,1118,1158,1158
262,1037,1158,1158
263,930,1158,1158
264,892,1158,1158
265,825,1158,1158
266,793,1158,1158
267,787,1158,1158
268,788,1158,1158
269,828,1158,1158
270,931,1158,1158
271,998,1158,1158
272,1012,1158,1158
273,901,1158,1158
274,757,1158,1158
275,657,1158,1158
276,541,1158,1158
277,600,1158,1158
278,626,1158,1158
279,527,1158,1158
280,657,1158,1158
281,772,1158,1158
282,988,1158,1158
283,1104,1158,1158
284,1150,1158,1158
285,1084,1158,1158
286,1065,1158,1158
287,975,1158,1158
288,978,1158,1158
289,921,1158,1158
290,887,1158,1158
291,875,1158,1158
292,873,1158,1158
293,921,1158,1158
294,994,1158,1158
295,1042,1158,1158
296,1076,1158,1158
297,1036,1158,1158
298,928,1158,1158
299,847,1158,1158
300,770,1158,1158
301,700,1158,1158
302,652,1158,1158
303,744,1158,1158
304,791,1158,1158
305,957,1158,1158
306,1110,1158,1158
307,1199,1158,-1
308,1207,1158,-1
309,1124,1158,1158
310,1104,1158,1158
311,1040,1158,1158
312,909,1158,1158
313,807,1158,1158
314,770,1158,1158
315,780,1158,1158
316,781,1158,1158
317,818,1158,1158
318,821,1158,1158
319,851,1158,1158
320,896,1158,1158
321,862,1158,1158
322,744,1158,1158
323,719,1158,1158
324,636,1158,1158
325,532,1158,1158
326,442,1158,1158
327,426,1158,1158
328,611,1158,1158
329,762,1158,1158
330,973,1158,1158
331,1140,1158,1158
332,1206,1158,-1
333,1129,1158,1158
334,1059,1158,1158
335,965,1158,1158
336,474,1158,1158
337,270,1158,1158
338,269,1158,1158
339,256,1158,1158
340,282,1158,1158
341,385,1158,1158
342,485,1158,1158
343,484,1158,1158
344,470,1158,1158
345,155,1158,1158
346,1,1158,1158
347,1,1158,1158
348,1,1158,1158
349,1,1158,1158
350,1,1158,1158
351,1,1158,1158
352,1,1158,1158
353,1,1158,1158
354,370,1158,1158
355,535,1158,1158
356,564,1158,1158
357,536,1158,1158
358,255,1158,1158
359,89,1158,1158
360,1,1158,1158
361,1,1158,1158
362,1,1158,1158
363,1,1158,1158
364,1,1158,1158
365,411,1158,1158
366,885,1158,1158
367,1029,1158,1158
368,965,1158,1158
369,902,1158,1158
370,528,1158,1158
371,650,1158,1158
372,684,1158,1158
373,622,1158,1158
374,594,1158,1158
375,673,1158,1158
376,686,1158,1158
377,850,1158,1158
378,952,1158,1158
379,1055,1158,1158
380,1091,1158,1158
381,911,1158,1158
382,793,1158,1158
383,592,1158,1158
384,668,1158,1158
385,636,1158,1158
386,609,1158,1158
387,574,1158,1158
388,587,1158,1158
389,713,1158,1158
390,988,1158,1158
391,1158,1158,1158
392,1132,1158,1158
393,1054,1158,1158
394,954,1158,1158
395,857,1158,1158
396,794,1158,1158
397,743,1158,1158
398,716,1158,1158
399,810,1158,1158
400,851,1158,1158
401,998,1158,1158
402,1131,1158,1158
403,1204,1158,-1
404,1172,1158,-1
405,1085,1158,1158
406,990,1158,1158
407,861,1158,1158
408,764,1158,1158
409,735,1158,1158
410,708,1158,1158
411,727,1158,1158
412,789,1158,1158
413,874,1158,1158
414,1160,1158,-1
415,1278,1158,-1
416,1233,1158,-1
417,1118,1158,1158
418,1029,1158,1158
419,960,1158,1158
420,857,1158,1158
421,823,1158,1158
422,810,1158,1158
423,827,1158,1158
424,888,1158,1158
425,1064,1158,1158
426,1187,1158,-1
427,1286,1158,-1
428,1291,1158,-1
429,1200,1158,-1
430,1069,1158,1158
431,977,1158,1158
432,925,1158,1158
433,873,1158,1158
434,827,1158,1158
435,825,1158,1158
436,856,1158,1158
437,954,1158,1158
438,1156,1158,1158
439,1304,1158,-1
440,1366,1158,-1
441,1299,1158,-1
442,1213,1158,-1
443,1138,1158,1158
444,1091,1158,1158
445,1017,1158,1158
446,966,1158,1158
447,958,1158,1158
448,1010,1158,1158
449,1074,1158,1158
450,1143,1158,1158
451,1302,1158,-1
452,1331,1158,-1
453,1191,1158,-1
454,1053,1158,1158
455,965,1158,1158
456,951,1158,1158
457,844,1158,1158
458,771,1158,1158
459,745,1158,1158
460,747,1158,1158
461,771,1158,1158
462,833,1158,1158
463,935,1158,1158
464,994,1158,1158
465,973,1158,1158
466,899,1158,1158
467,834,1158,1158
468,775,1158,1158
469,704,1158,1158
470,626,1158,1158
471,634,1158,1158
472,703,1158,1158
473,871,1158,1158
474,1005,1158,1158
475,1117,1158,1158
476,1133,1158,1158
477,1061,1158,1158
478,1020,1158,1158
479,915,1158,1158
480,798,1158,1158
481,752,1158,1158
482,694,1158,1158
483,678,1158,1158
484,674,1158,1158
485,673,1158,1158
486,706,1158,1158
487,754,1158,1158
488,859,1158,1158
489,886,1158,1158
490,860,1158,1158
491,888,1158,1158
492,850,1158,1158
493,748,1158,1158
494,688,1158,1158
495,691,1158,1158
496,775,1158,1158
497,930,1158,1158
498,1079,1158,1158
499,1177,1158,-1
500,1259,1158,-1
501,1202,1158,-1
502,1137,1158,1158
503,1030,1158,1158
504,1005,1158,1158
505,951,1158,1158
506,898,1158,1158
507,859,1158,1158
508,880,1158,1158
509,1009,1158,1158
510,1224,1158,-1
511,1430,1158,-1
512,1476,1158,-1
513,1427,1158,-1
514,1391,1158,-1
515,1294,1158,-1
516,1224,1158,-1
517,1185,1158,-1
518,1147,1158,1158
519,1158,1158,1158
520,1158,1158,1158
521,1206,1158,-1
522,1245,1158,-1
523,1352,1158,-1
524,1386,1158,-1
525,1293,1158,-1
526,1178,1158,-1
527,1047,1158,1158
528,939,1158,1158
529,906,1158,1158
530,880,1158,1158
531,857,1158,1158
532,867,1158,1158
533,949,1158,1158
534,1209,1158,-1
535,1396,1158,-1
536,1543,1158,-1
537,1344,1158,-1
538,1232,1158,-1
539,1164,1158,-1
540,1075,1158,1158
541,1042,1158,1158
542,970,1158,1158
543,941,1158,1158
544,957,1158,1158
545,1054,1158,1158
546,1164,1158,-1
547,1276,1158,-1
548,1308,1158,-1
549,1229,1158,-1
550,1154,1158,1158
551,1044,1158,1158
552,907,1158,1158
553,834,1158,1158
554,795,1158,1158
555,769,1158,1158
556,769,1158,1158
557,754,1158,1158
558,744,1158,1158
559,751,1158,1158
560,745,1158,1158
561,743,1158,1158
562,691,1158,1158
563,617,1158,1158
564,497,1158,1158
565,360,1158,1158
566,204,1158,1158
567,192,1158,1158
568,190,1158,1158
569,521,1158,1158
570,723,1158,1158
571,826,1158,1158
572,928,1158,1158
573,893,1158,1158
574,859,1158,1158
575,731,1158,1158
576,771,1158,1158
577,741,1158,1158
578,689,1158,1158
579,650,1158,1158
580,682,1158,1158
581,774,1158,1158
582,1028,1158,1158
583,1205,1158,-1
584,1282,1158,-1
585,1241,1158,-1
586,1102,1158,1158
587,1046,1158,1158
588,1037,1158,1158
589,1025,1158,1158
590,950,1158,1158
591,1012,1158,1158
592,1000,1158,1158
593,1079,1158,1158
594,1205,1158,-1
595,1241,1158,-1
596,1282,1158,-1
597,1199,1158,-1
598,1089,1158,1158
599,910,1158,1158
600,797,1158,1158
601,797,1158,1158
602,794,1158,1158
603,758,1158,1158
604,779,1158,1158
605,720,1158,1158
606,1126,1158,1158
607,1225,1158,-1
608,1260,1158,-1
609,1285,1158,-1
610,1233,1158,-1
611,1311,1158,-1
612,1293,1158,-1
613,1234,1158,-1
614,1207,1158,-1
615,1067,1158,1158
616,1139,1158,1158
617,1164,1158,-1
618,1183,1158,-1
619,1208,1158,-1
620,1260,1158,-1
621,1179,1158,-1
622,1183,1158,-1
623,1067,1158,1158
624,960,1158,1158
625,897,1158,1158
626,871,1158,1158
627,842,1158,1158
628,839,1158,1158
629,835,1158,1158
630,866,1158,1158
631,925,1158,1158
632,1051,1158,1158
633,1129,1158,1158
634,1157,1158,1158
635,1234,1158,-1
636,1085,1158,1158
637,962,1158,1158
638,892,1158,1158
639,900,1158,1158
640,900,1158,1158
641,922,1158,1158
642,1014,1158,1158
643,1047,1158,1158
644,1136,1158,1158
645,1095,1158,1158
646,1044,1158,1158
647,924,1158,1158
648,1,1158,1158
649,1,1158,1158
650,1,1158,1158
651,1,1158,1158
652,51,1158,1158
653,1,1158,1158
654,1,1158,1158
655,51,1158,1158
656,792,1158,1158
657,875,1158,1158
658,865,1158,1158
659,825,1158,1158
660,756,1158,1158
661,649,1158,1158
662,613,1158,1158
663,622,1158,1158
664,663,1158,1158
665,763,1158,1158
666,928,1158,1158
667,1043,1158,1158
668,1116,1158,1158
669,1135,1158,1158
670,1116,1158,1158
671,1002,1158,1158
672,795,1158,1158
673,719,1158,1158
674,751,1158,1158
675,776,1158,1158
676,793,1158,1158
677,921,1158,1158
678,1192,1158,-1
679,1438,1158,-1
680,1388,1158,-1
681,1377,1158,-1
682,1192,1158,-1
683,1099,1158,1158
684,1060,1158,1158
685,1149,1158,1158
686,1108,1158,1158
687,1106,1158,1158
688,1081,1158,1158
689,1118,1158,1158
690,1200,1158,-1
691,1283,1158,-1
692,1388,1158,-1
693,1282,1158,-1
694,1288,1158,-1
695,1086,1158,1158
696,992,1158,1158
697,932,1158,1158
698,899,1158,1158
699,885,1158,1158
700,899,1158,1158
701,968,1158,1158
702,1244,1158,-1
703,1446,1158,-1
704,1438,1158,-1
705,1314,1158,-1
706,1232,1158,-1
707,1209,1158,-1
708,1206,1158,-1
709,1183,1158,-1
710,1157,1158,1158
711,1158,1158,1158
712,1180,1158,-1
713,1265,1158,-1
714,1372,1158,-1
715,1532,1158,-1
716,1529,1158,-1
717,1458,1158,-1
718,1346,1158,-1
719,1108,1158,1158
720,1080,1158,1158
721,1003,1158,1158
722,952,1158,1158
723,905,1158,1158
724,900,1158,1158
725,661,1158,1158
726,645,1158,1158
727,25,1158,1158
728,503,1158,1158
729,650,1158,1158
730,656,1158,1158
731,660,1158,1158
732,655,1158,1158
733,646,1158,1158
734,643,1158,1158
735,637,1158,1158
736,865,1158,1158
737,984,1158,1158
738,1106,1158,1158
739,1178,1158,-1
740,1196,1158,-1
741,1120,1158,1158
742,940,1158,1158
743,658,1158,1158
744,590,1158,1158
745,676,1158,1158
746,627,1158,1158
747,532,1158,1158
748,616,1158,1158
749,679,1158,1158
750,1182,1158,-1
751,1430,1158,-1
752,1504,1158,-1
753,1399,1158,-1
754,1247,1158,-1
755,1316,1158,-1
756,1340,1158,-1
757,1324,1158,-1
758,1208,1158,-1
759,1225,1158,-1
760,1216,1158,-1
761,1195,1158,-1
762,1263,1158,-1
763,1349,1158,-1
764,1337,1158,-1
765,1278,1158,-1
766,1234,1158,-1
767,1046,1158,1158
768,1029,1158,1158
769,1039,1158,1158
770,982,1158,1158
771,954,1158,1158
772,984,1158,1158
773,1085,1158,1158
774,1443,1158,-1
775,1486,1158,-1
776,1455,1158,-1
777,1422,1158,-1
778,1293,1158,-1
779,1257,1158,-1
780,1237,1158,-1
781,1123,1158,1158
782,1007,1158,1158
783,1001,1158,1158
784,1013,1158,1158
785,1136,1158,1158
786,1228,1158,-1
787,1349,1158,-1
788,1333,1158,-1
789,1296,1158,-1
790,1161,1158,-1
791,926,1158,1158
792,1072,1158,1158
793,797,1158,1158
794,910,1158,1158
795,797,1158,1158
796,797,1158,1158
797,772,1158,1158
798,797,1158,1158
799,1007,1158,1158
800,1107,1158,1158
801,1118,1158,1158
802,1065,1158,1158
803,1044,1158,1158
804,963,1158,1158
805,893,1158,1158
806,836,1158,1158
807,823,1158,1158
808,835,1158,1158
809,883,1158,1158
810,1022,1158,1158
811,1054,1158,1158
812,1024,1158,1158
813,969,1158,1158
814,927,1158,1158
815,836,1158,1158
816,655,1158,1158
817,385,1158,1158
818,1,1158,1158
819,516,1158,1158
820,542,1158,1158
821,461,1158,1158
822,506,1158,1158
823,508,1158,1158
824,614,1158,1158
825,645,1158,1158
826,602,1158,1158
827,628,1158,1158
828,555,1158,1158
829,405,1158,1158
830,395,1158,1158
831,386,1158,1158
832,259,1158,1158
833,480,1158,1158
834,697,1158,1158
835,860,1158,1158
836,1011,1158,1158
837,937,1158,1158
838,903,1158,1158
839,835,1158,1158
840,629,1158,1158
841,703,1158,1158
842,659,1158,1158
843,643,1158,1158
844,696,1158,1158
845,864,1158,1158
846,1159,1158,-1
847,1354,1158,-1
848,1330,1158,-1
849,1193,1158,-1
850,1082,1158,1158
851,1054,1158,1158
852,1036,1158,1158
853,1050,1158,1158
854,1002,1158,1158
855,980,1158,1158
856,1036,1158,1158
857,1099,1158,1158
858,1180,1158,-1
859,1290,1158,-1
860,1332,1158,-1
861,1228,1158,-1
862,1172,1158,-1
863,1019,1158,1158
864,1047,1158,1158
865,962,1158,1158
866,915,1158,1158
867,893,1158,1158
868,909,1158,1158
869,997,1158,1158
870,1246,1158,-1
871,1462,1158,-1
872,1414,1158,-1
873,1265,1158,-1
874,1159,1158,-1
875,1229,1158,-1
876,1212,1158,-1
877,1185,1158,-1
878,1158,1158,1158
879,1158,1158,1158
880,1144,1158,1158
881,1049,1158,1158
882,1185,1158,-1
883,1278,1158,-1
884,1293,1158,-1
885,1234,1158,-1
886,1204,1158,-1
887,1064,1158,1158
888,953,1158,1158
889,915,1158,1158
890,887,1158,1158
891,882,1158,1158
892,894,1158,1158
893,980,1158,1158
894,1260,1158,-1
895,1415,1158,-1
896,1466,1158,-1
897,1316,1158,-1
898,1239,1158,-1
899,1345,1158,-1
900,1347,1158,-1
901,1339,1158,-1
902,1247,1158,-1
903,1239,1158,-1
904,1249,1158,-1
905,1236,1158,-1
906,1222,1158,-1
907,1268,1158,-1
908,1250,1158,-1
909,1198,1158,-1
910,1155,1158,1158
911,942,1158,1158
912,934,1158,1158
913,907,1158,1158
914,875,1158,1158
915,855,1158,1158
916,859,1158,1158
917,938,1158,1158
918,1178,1158,-1
919,1337,1158,-1
920,1516,1158,-1
921,1438,1158,-1
922,1336,1158,-1
923,1336,1158,-1
924,1336,1158,-1
925,1315,1158,-1
926,1236,1158,-1
927,1153,1158,1158
928,1153,1158,1158
929,1153,1158,1158
930,1153,1158,1158
931,1259,1158,-1
932,1250,1158,-1
933,1148,1158,1158
934,1143,1158,1158
935,1016,1158,1158
936,937,1158,1158
937,914,1158,1158
938,861,1158,1158
939,843,1158,1158
940,859,1158,1158
941,934,1158,1158
942,1143,1158,1158
943,1272,1158,-1
944,1287,1158,-1
945,1170,1158,-1
946,1114,1158,1158
947,1039,1158,1158
948,1050,1158,1158
949,1030,1158,1158
950,990,1158,1158
951,988,1158,1158
952,1016,1158,1158
953,1122,1158,1158
954,1192,1158,-1
955,1223,1158,-1
956,1252,1158,-1
957,1210,1158,-1
958,1156,1158,1158
959,1007,1158,1158
960,945,1158,1158
961,890,1158,1158
962,850,1158,1158
963,829,1158,1158
964,836,1158,1158
965,840,1158,1158
966,871,1158,1158
967,935,1158,1158
968,986,1158,1158
969,964,1158,1158
970,871,1158,1158
971,863,1158,1158
972,837,1158,1158
973,788,1158,1158
974,772,1158,1158
975,768,1158,1158
976,824,1158,1158
977,911,1158,1158
978,1084,1158,1158
979,1158,1158,1158
980,1154,1158,1158
981,1119,1158,1158
982,1078,1158,1158
983,981,1158,1158
984,921,1158,1158
985,834,1158,1158
986,820,1158,1158
987,797,1158,1158
988,790,1158,1158
989,771,1158,1158
990,764,1158,1158
991,824,1158,1158
992,842,1158,1158
993,842,1158,1158
994,811,1158,1158
995,796,1158,1158
996,775,1158,1158
997,708,1158,1158
998,669,1158,1158
999,669,1158,1158
1000,731,1158,1158
1001,823,1158,1158
1002,988,1158,1158
1003,1088,1158,1158
1004,1114,1158,1158
1005,1121,1158,1158
1006,1103,1158,1158
1007,998,1158,1158
1008,888,1158,1158
1009,873,1158,1158
1010,827,1158,1158
1011,811,1158,1158
1012,824,1158,1158
1013,935,1158,1158
1014,1195,1158,-1
1015,1448,1158,-1
1016,1527,1158,-1
1017,1438,1158,-1
1018,1339,1158,-1
1019,1288,1158,-1
1020,1267,1158,-1
1021,1217,1158,-1
1022,1196,1158,-1
1023,1150,1158,1158
1024,1133,1158,1158
1025,1185,1158,-1
1026,1252,1158,-1
1027,1336,1158,-1
1028,1301,1158,-1
1029,1205,1158,-1
1030,1160,1158,-1
1031,1014,1158,1158
1032,909,1158,1158
1033,879,1158,1158
1034,855,1158,1158
1035,830,1158,1158
1036,842,1158,1158
1037,907,1158,1158
1038,1121,1158,1158
1039,1271,1158,-1
1040,1351,1158,-1
1041,1285,1158,-1
1042,1256,1158,-1
1043,1210,1158,-1
1044,1151,1158,1158
1045,1116,1158,1158
1046,1064,1158,1158
1047,1058,1158,1158
1048,1038,1158,1158
1049,1077,1158,1158
1050,1143,1158,1158
1051,1174,1158,-1
1052,1157,1158,1158
1053,1101,1158,1158
1054,1063,1158,1158
1055,940,1158,1158
1056,848,1158,1158
1057,833,1158,1158
1058,790,1158,1158
1059,755,1158,1158
1060,770,1158,1158
1061,832,1158,1158
1062,998,1158,1158
1063,1191,1158,-1
1064,1342,1158,-1
1065,1300,1158,-1
1066,1268,1158,-1
1067,1200,1158,-1
1068,1186,1158,-1
1069,1071,1158,1158
1070,989,1158,1158
1071,955,1158,1158
1072,967,1158,1158
1073,1047,1158,1158
1074,1162,1158,-1
1075,1228,1158,-1
1076,1223,1158,-1
1077,1175,1158,-1
1078,1150,1158,1158
1079,1043,1158,1158
1080,945,1158,1158
1081,925,1158,1158
1082,886,1158,1158
1083,867,1158,1158
1084,883,1158,1158
1085,932,1158,1158
1086,1128,1158,1158
1087,1308,1158,-1
1088,1328,1158,-1
1089,1190,1158,-1
1090,1101,1158,1158
1091,1050,1158,1158
1092,1024,1158,1158
1093,975,1158,1158
1094,981,1158,1158
1095,980,1158,1158
1096,1023,1158,1158
1097,1137,1158,1158
1098,1259,1158,-1
1099,1380,1158,-1
1100,1468,1158,-1
1101,1376,1158,-1
1102,1278,1158,-1
1103,1155,1158,1158
1104,987,1158,1158
1105,922,1158,1158
1106,892,1158,1158
1107,869,1158,1158
1108,876,1158,1158
1109,878,1158,1158
1110,1070,1158,1158
1111,1230,1158,-1
1112,1266,1158,-1
1113,1172,1158,-1
1114,1059,1158,1158
1115,990,1158,1158
1116,939,1158,1158
1117,904,1158,1158
1118,878,1158,1158
1119,887,1158,1158
1120,902,1158,1158
1121,972,1158,1158
1122,1078,1158,1158
1123,1159,1158,-1
1124,1162,1158,-1
1125,1140,1158,1158
1126,1119,1158,1158
1127,986,1158,1158
1128,981,1158,1158
1129,904,1158,1158
1130,891,1158,1158
1131,874,1158,1158
1132,865,1158,1158
1133,852,1158,1158
1134,877,1158,1158
1135,909,1158,1158
1136,959,1158,1158
1137,960,1158,1158
1138,936,1158,1158
1139,941,1158,1158
1140,903,1158,1158
1141,861,1158,1158
1142,831,1158,1158
1143,813,1158,1158
1144,835,1158,1158
1145,863,1158,1158
1146,998,1158,1158
1147,1113,1158,1158
1148,1134,1158,1158
1149,1138,1158,1158
1150,1134,1158,1158
1151,1027,1158,1158
1152,953,1158,1158
1153,838,1158,1158
1154,781,1158,1158
1155,769,1158,1158
1156,752,1158,1158
1157,655,1158,1158
1158,619,1158,1158
1159,610,1158,1158
1160,625,1158,1158
1161,620,1158,1158
1162,412,1158,1158
1163,317,1158,1158
1164,312,1158,1158
1165,150,1158,1158
1166,46,1158,1158
1167,65,1158,1158
1168,185,1158,1158
1169,485,1158,1158
1170,833,1158,1158
1171,975,1158,1158
1172,1013,1158,1158
1173,1081,1158,1158
1174,1036,1158,1158
1175,929,1158,1158
1176,581,1158,1158
1177,568,1158,1158
1178,497,1158,1158
1179,465,1158,1158
1180,514,1158,1158
1181,581,1158,1158
1182,866,1158,1158
1183,1031,1158,1158
1184,1116,1158,1158
1185,978,1158,1158
1186,976,1158,1158
1187,904,1158,1158
1188,919,1158,1158
1189,888,1158,1158
1190,876,1158,1158
1191,879,1158,1158
1192,899,1158,1158
1193,998,1158,1158
1194,1109,1158,1158
1195,1265,1158,-1
1196,1291,1158,-1
1197,1278,1158,-1
1198,1189,1158,-1
1199,1068,1158,1158
1200,901,1158,1158
1201,863,1158,1158
1202,815,1158,1158
1203,814,1158,1158
1204,816,1158,1158
1205,888,1158,1158
1206,1126,1158,1158
1207,1343,1158,-1
1208,1385,1158,-1
1209,1336,1158,-1
1210,1267,1158,-1
1211,1252,1158,-1
1212,1202,1158,-1
1213,1142,1158,1158
1214,1071,1158,1158
1215,1046,1158,1158
1216,1000,1158,1158
1217,1036,1158,1158
1218,1099,1158,1158
1219,1158,1158,1158
1220,1172,1158,-1
1221,1098,1158,1158
1222,1038,1158,1158
1223,944,1158,1158
1224,866,1158,1158
1225,815,1158,1158
1226,769,1158,1158
1227,778,1158,1158
1228,776,1158,1158
1229,851,1158,1158
1230,1110,1158,1158
1231,1293,1158,-1
1232,1358,1158,-1
1233,1280,1158,-1
1234,1201,1158,-1
1235,1163,1158,-1
1236,1115,1158,1158
1237,1073,1158,1158
1238,1023,1158,1158
1239,1017,1158,1158
1240,1042,1158,1158
1241,1153,1158,1158
1242,1206,1158,-1
1243,1241,1158,-1
1244,1243,1158,-1
1245,1178,1158,-1
1246,1066,1158,1158
1247,905,1158,1158
1248,772,1158,1158
1249,671,1158,1158
1250,575,1158,1158
1251,552,1158,1158
1252,496,1158,1158
1253,452,1158,1158
1254,542,1158,1158
1255,620,1158,1158
1256,799,1158,1158
1257,561,1158,1158
1258,506,1158,1158
1259,591,1158,1158
1260,930,1158,1158
1261,864,1158,1158
1262,577,1158,1158
1263,656,1158,1158
1264,387,1158,1158
1265,646,1158,1158
1266,801,1158,1158
1267,886,1158,1158
1268,906,1158,1158
1269,897,1158,1158
1270,895,1158,1158
1271,814,1158,1158
1272,848,1158,1158
1273,749,1158,1158
1274,701,1158,1158
1275,682,1158,1158
1276,696,1158,1158
1277,753,1158,1158
1278,916,1158,1158
1279,1060,1158,1158
1280,1081,1158,1158
1281,996,1158,1158
1282,920,1158,1158
1283,903,1158,1158
1284,880,1158,1158
1285,844,1158,1158
1286,808,1158,1158
1287,802,1158,1158
1288,823,1158,1158
1289,944,1158,1158
1290,1081,1158,1158
1291,1159,1158,-1
1292,1187,1158,-1
1293,1161,1158,-1
1294,1092,1158,1158
1295,973,1158,1158
1296,953,1158,1158
1297,839,1158,1158
1298,756,1158,1158
1299,730,1158,1158
1300,678,1158,1158
1301,636,1158,1158
1302,671,1158,1158
1303,740,1158,1158
1304,774,1158,1158
1305,745,1158,1158
1306,697,1158,1158
1307,644,1158,1158
1308,634,1158,1158
1309,589,1158,1158
1310,557,1158,1158
1311,592,1158,1158
1312,642,1158,1158
1313,747,1158,1158
1314,895,1158,1158
1315,999,1158,1158
1316,1032,1158,1158
1317,1045,1158,1158
1318,1021,1158,1158
1319,899,1158,1158
1320,722,1158,1158
1321,633,1158,1158
1322,560,1158,1158
1323,504,1158,1158
1324,387,1158,1158
1325,263,1158,1158
1326,309,1158,1158
1327,387,1158,1158
1328,467,1158,1158
1329,444,1158,1158
1330,387,1158,1158
1331,345,1158,1158
1332,237,1158,1158
1333,1,1158,1158
1334,1,1158,1158
1335,1,1158,1158
1336,159,1158,1158
1337,552,1158,1158
1338,764,1158,1158
1339,929,1158,1158
1340,978,1158,1158
1341,911,1158,1158
1342,845,1158,1158
1343,720,1158,1158
1344,545,1158,1158
1345,423,1158,1158
1346,400,1158,1158
1347,403,1158,1158
1348,506,1158,1158
1349,646,1158,1158
1350,934,1158,1158
1351,1120,1158,1158
1352,1108,1158,1158
1353,1039,1158,1158
1354,987,1158,1158
1355,976,1158,1158
1356,971,1158,1158
1357,911,1158,1158
1358,901,1158,1158
1359,906,1158,1158
1360,960,1158,1158
1361,1102,1158,1158
1362,1207,1158,-1
1363,1265,1158,-1
1364,1302,1158,-1
1365,1251,1158,-1
1366,1128,1158,1158
1367,993,1158,1158
1368,921,1158,1158
1369,884,1158,1158
1370,849,1158,1158
1371,808,1158,1158
1372,802,1158,1158
1373,864,1158,1158
1374,1143,1158,1158
1375,1350,1158,-1
1376,1287,1158,-1
1377,1167,1158,-1
1378,1083,1158,1158
1379,1022,1158,1158
1380,994,1158,1158
1381,961,1158,1158
1382,952,1158,1158
1383,952,1158,1158
1384,983,1158,1158
1385,1127,1158,1158
1386,1171,1158,-1
1387,1235,1158,-1
1388,1158,1158,1158
1389,1053,1158,1158
1390,959,1158,1158
1391,792,1158,1158
1392,693,1158,1158
1393,659,1158,1158
1394,610,1158,1158
1395,590,1158,1158
1396,616,1158,1158
1397,693,1158,1158
1398,976,1158,1158
1399,1151,1158,1158
1400,1244,1158,-1
1401,1141,1158,1158
1402,1024,1158,1158
1403,978,1158,1158
1404,939,1158,1158
1405,896,1158,1158
1406,877,1158,1158
1407,875,1158,1158
1408,915,1158,1158
1409,1061,1158,1158
1410,1153,1158,1158
1411,1226,1158,-1
1412,1179,1158,-1
1413,1075,1158,1158
1414,950,1158,1158
1415,801,1158,1158
1416,742,1158,1158
1417,652,1158,1158
1418,615,1158,1158
1419,589,1158,1158
1420,577,1158,1158
1421,648,1158,1158
1422,876,1158,1158
1423,996,1158,1158
1424,1046,1158,1158
1425,1000,1158,1158
1426,927,1158,1158
1427,898,1158,1158
1428,847,1158,1158
1429,823,1158,1158
1430,808,1158,1158
1431,809,1158,1158
1432,821,1158,1158
1433,970,1158,1158
1434,1058,1158,1158
1435,1173,1158,-1
1436,1258,1158,-1
1437,1236,1158,-1
1438,1129,1158,1158
1439,981,1158,1158
1440,945,1158,1158
1441,847,1158,1158
1442,795,1158,1158
1443,805,1158,1158
1444,807,1158,1158
1445,872,1158,1158
1446,1094,1158,1158
1447,1291,1158,-1
1448,1256,1158,-1
1449,1096,1158,1158
1450,960,1158,1158
1451,895,1158,1158
1452,823,1158,1158
1453,812,1158,1158
1454,759,1158,1158
1455,809,1158,1158
1456,771,1158,1158
1457,854,1158,1158
1458,982,1158,1158
1459,1033,1158,1158
1460,1008,1158,1158
1461,913,1158,1158
1462,797,1158,1158
1463,687,1158,1158
1464,240,1158,1158
1465,153,1158,1158
1466,7,1158,1158
1467,1,1158,1158
1468,1,1158,1158
1469,1,1158,1158
1470,1,1158,1158
1471,1,1158,1158
1472,1,1158,1158
1473,1,1158,1158
1474,1,1158,1158
1475,1,1158,1158
1476,1,1158,1158
1477,1,1158,1158
1478,1,1158,1158
1479,1,1158,1158
1480,1,1158,1158
1481,1,1158,1158
1482,144,1158,1158
1483,564,1158,1158
1484,804,1158,1158
1485,815,1158,1158
1486,836,1158,1158
1487,764,1158,1158
1488,602,1158,1158
1489,529,1158,1158
1490,461,1158,1158
1491,313,1158,1158
1492,282,1158,1158
1493,319,1158,1158
1494,356,1158,1158
1495,489,1158,1158
1496,548,1158,1158
1497,479,1158,1158
1498,442,1158,1158
1499,461,1158,1158
1500,393,1158,1158
1501,340,1158,1158
1502,320,1158,1158
1503,504,1158,1158
1504,615,1158,1158
1505,774,1158,1158
1506,974,1158,1158
1507,1123,1158,1158
1508,1155,1158,1158
1509,1101,1158,1158
1510,1066,1158,1158
1511,926,1158,1158
1512,681,1158,1158
1513,647,1158,1158
1514,597,1158,1158
1515,558,1158,1158
1516,538,1158,1158
1517,559,1158,1158
1518,654,1158,1158
1519,769,1158,1158
1520,786,1158,1158
1521,781,1158,1158
1522,710,1158,1158
1523,731,1158,1158
1524,734,1158,1158
1525,637,1158,1158
1526,603,1158,1158
1527,619,1158,1158
1528,653,1158,1158
1529,804,1158,1158
1530,894,1158,1158
1531,977,1158,1158
1532,1023,1158,1158
1533,988,1158,1158
1534,945,1158,1158
1535,827,1158,1158
1536,859,1158,1158
1537,821,1158,1158
1538,749,1158,1158
1539,738,1158,1158
1540,745,1158,1158
1541,815,1158,1158
1542,1066,1158,1158
1543,1316,1158,-1
1544,1417,1158,-1
1545,1367,1158,-1
1546,1256,1158,-1
1547,1256,1158,-1
1548,1218,1158,-1
1549,1200,1158,-1
1550,1170,1158,-1
1551,1172,1158,-1
1552,1188,1158,-1
1553,1296,1158,-1
1554,1359,1158,-1
1555,1456,1158,-1
1556,1425,1158,-1
1557,1330,1158,-1
1558,1218,1158,-1
1559,1074,1158,1158
1560,997,1158,1158
1561,917,1158,1158
1562,870,1158,1158
1563,834,1158,1158
1564,820,1158,1158
1565,895,1158,1158
1566,1262,1158,-1
1567,1509,1158,-1
1568,1570,1158,-1
1569,1444,1158,-1
1570,1279,1158,-1
1571,1210,1158,-1
1572,1121,1158,1158
1573,1078,1158,1158
1574,1040,1158,1158
1575,1016,1158,1158
1576,1034,1158,1158
1577,1152,1158,1158
1578,1280,1158,-1
1579,1337,1158,-1
1580,1334,1158,-1
1581,1253,1158,-1
1582,1114,1158,1158
1583,974,1158,1158
1584,852,1158,1158
1585,800,1158,1158
1586,755,1158,1158
1587,731,1158,1158
1588,720,1158,1158
1589,776,1158,1158
1590,1019,1158,1158
1591,1197,1158,-1
1592,1212,1158,-1
1593,1074,1158,1158
1594,923,1158,1158
1595,874,1158,1158
1596,780,1158,1158
1597,762,1158,1158
1598,754,1158,1158
1599,754,1158,1158
1600,782,1158,1158
1601,997,1158,1158
1602,1209,1158,-1
1603,1442,1158,-1
1604,1442,1158,-1
1605,1342,1158,-1
1606,1196,1158,-1
1607,1008,1158,1158
1608,856,1158,1158
1609,805,1158,1158
1610,749,1158,1158
1611,729,1158,1158
1612,728,1158,1158
1613,787,1158,1158
1614,1035,1158,1158
1615,1281,1158,-1
1616,1368,1158,-1
1617,1239,1158,-1
1618,1121,1158,1158
1619,1106,1158,1158
1620,1042,1158,1158
1621,996,1158,1158
1622,970,1158,1158
1623,955,1158,1158
1624,1029,1158,1158
1625,1167,1158,-1
1626,1371,1158,-1
1627,1459,1158,-1
1628,1420,1158,-1
1629,1243,1158,-1
1630,1088,1158,1158
1631,907,1158,1158
1632,876,1158,1158
1633,768,1158,1158
1634,692,1158,1158
1635,651,1158,1158
1636,630,1158,1158
1637,591,1158,1158
1638,628,1158,1158
1639,743,1158,1158
1640,826,1158,1158
1641,832,1158,1158
1642,767,1158,1158
1643,724,1158,1158
1644,675,1158,1158
1645,619,1158,1158
1646,556,1158,1158
1647,599,1158,1158
1648,636,1158,1158
1649,738,1158,1158
1650,924,1158,1158
1651,1006,1158,1158
1652,1098,1158,1158
1653,1074,1158,1158
1654,993,1158,1158
1655,881,1158,1158
1656,777,1158,1158
1657,679,1158,1158
1658,610,1158,1158
1659,584,1158,1158
1660,587,1158,1158
1661,556,1158,1158
1662,554,1158,1158
1663,611,1158,1158
1664,717,1158,1158
1665,731,1158,1158
1666,708,1158,1158
1667,743,1158,1158
1668,660,1158,1158
1669,597,1158,1158
1670,505,1158,1158
1671,500,1158,1158
1672,581,1158,1158
1673,735,1158,1158
1674,1020,1158,1158
1675,1149,1158,1158
1676,1174,1158,-1
1677,1177,1158,-1
1678,1147,1158,1158
1679,973,1158,1158
1680,840,1158,1158
1681,778,1158,1158
1682,723,1158,1158
1683,696,1158,1158
1684,688,1158,1158
1685,738,1158,1158
1686,1036,1158,1158
1687,1380,1158,-1
1688,1400,1158,-1
1689,1206,1158,-1
1690,1073,1158,1158
1691,1065,1158,1158
1692,1013,1158,1158
1693,996,1158,1158
1694,972,1158,1158
1695,969,1158,1158
1696,1063,1158,1158
1697,1303,1158,-1
1698,1514,1158,-1
1699,1651,1158,-1
1700,1625,1158,-1
1701,1482,1158,-1
1702,1280,1158,-1
1703,1078,1158,1158
1704,875,1158,1158
1705,791,1158,1158
1706,753,1158,1158
1707,728,1158,1158
1708,718,1158,1158
1709,796,1158,1158
1710,1103,1158,1158
1711,1334,1158,-1
1712,1350,1158,-1
1713,1169,1158,-1
1714,1025,1158,1158
1715,962,1158,1158
1716,907,1158,1158
1717,902,1158,1158
1718,896,1158,1158
1719,921,1158,1158
1720,1024,1158,1158
1721,1203,1158,-1
1722,1480,1158,-1
1723,1714,1158,-1
1724,1645,1158,-1
1725,1408,1158,-1
1726,1185,1158,-1
1727,1011,1158,1158
1728,879,1158,1158
1729,856,1158,1158
1730,808,1158,1158
1731,805,1158,1158
1732,799,1158,1158
1733,829,1158,1158
1734,1117,1158,1158
1735,1422,1158,-1
1736,1397,1158,-1
1737,1238,1158,-1
1738,1080,1158,1158
1739,1061,1158,1158
1740,990,1158,1158
1741,1384,1158,-1
1742,1281,1158,-1
1743,967,1158,1158
1744,978,1158,1158
1745,1102,1158,1158
1746,1197,1158,-1
1747,1366,1158,-1
1748,1339,1158,-1
1749,1207,1158,-1
1750,1102,1158,1158
1751,936,1158,1158
1752,848,1158,1158
1753,808,1158,1158
1754,773,1158,1158
1755,743,1158,1158
1756,718,1158,1158
1757,717,1158,1158
1758,794,1158,1158
1759,953,1158,1158
1760,1001,1158,1158
1761,991,1158,1158
1762,968,1158,1158
1763,968,1158,1158
1764,891,1158,1158
1765,873,1158,1158
1766,863,1158,1158
1767,866,1158,1158
1768,813,1158,1158
1769,931,1158,1158
1770,1086,1158,1158
1771,1204,1158,-1
1772,1271,1158,-1
1773,1211,1158,-1
1774,1133,1158,1158
1775,986,1158,1158
1776,863,1158,1158
1777,830,1158,1158
1778,818,1158,1158
1779,805,1158,1158
1780,791,1158,1158
1781,831,1158,1158
1782,981,1158,1158
1783,1254,1158,-1
1784,1329,1158,-1
1785,1152,1158,1158
1786,1035,1158,1158
1787,978,1158,1158
1788,924,1158,1158
1789,869,1158,1158
1790,845,1158,1158
1791,848,1158,1158
1792,863,1158,1158
1793,973,1158,1158
1794,1075,1158,1158
1795,1203,1158,-1
1796,1281,1158,-1
1797,1234,1158,-1
1798,1129,1158,1158
1799,978,1158,1158
1800,888,1158,1158
1801,855,1158,1158
1802,831,1158,1158
1803,830,1158,1158
1804,806,1158,1158
1805,782,1158,1158
1806,807,1158,1158
1807,891,1158,1158
1808,922,1158,1158
1809,882,1158,1158
1810,827,1158,1158
1811,788,1158,1158
1812,732,1158,1158
1813,727,1158,1158
1814,717,1158,1158
1815,717,1158,1158
1816,742,1158,1158
1817,832,1158,1158
1818,973,1158,1158
1819,1011,1158,1158
1820,998,1158,1158
1821,952,1158,1158
1822,894,1158,1158
1823,773,1158,1158
1824,653,1158,1158
1825,563,1158,1158
1826,505,1158,1158
1827,443,1158,1158
1828,384,1158,1158
1829,371,1158,1158
1830,435,1158,1158
1831,527,1158,1158
1832,589,1158,1158
1833,614,1158,1158
1834,512,1158,1158
1835,486,1158,1158
1836,371,1158,1158
1837,322,1158,1158
1838,179,1158,1158
1839,271,1158,1158
1840,345,1158,1158
1841,565,1158,1158
1842,840,1158,1158
1843,924,1158,1158
1844,924,1158,1158
1845,909,1158,1158
1846,903,1158,1158
1847,722,1158,1158
1848,717,1158,1158
1849,648,1158,1158
1850,636,1158,1158
1851,629,1158,1158
1852,647,1158,1158
1853,711,1158,1158
1854,872,1158,1158
1855,1126,1158,1158
1856,1149,1158,1158
1857,1017,1158,1158
1858,921,1158,1158
1859,870,1158,1158
1860,785,1158,1158
1861,776,1158,1158
1862,768,1158,1158
1863,780,1158,1158
1864,834,1158,1158
1865,972,1158,1158
1866,1077,1158,1158
1867,1198,1158,-1
1868,1203,1158,-1
1869,1087,1158,1158
1870,972,1158,1158
1871,837,1158,1158
1872,754,1158,1158
1873,712,1158,1158
1874,673,1158,1158
1875,656,1158,1158
1876,649,1158,1158
1877,727,1158,1158
1878,942,1158,1158
1879,1261,1158,-1
1880,1201,1158,-1
1881,1084,1158,1158
1882,1032,1158,1158
1883,1019,1158,1158
1884,1025,1158,1158
1885,1482,1158,-1
1886,1328,1158,-1
1887,967,1158,1158
1888,997,1158,1158
1889,1123,1158,1158
1890,1410,1158,-1
1891,1776,1158,-1
1892,1737,1158,-1
1893,1420,1158,-1
1894,1115,1158,1158
1895,940,1158,1158
1896,920,1158,1158
1897,866,1158,1158
1898,818,1158,1158
1899,777,1158,1158
1900,784,1158,1158
1901,823,1158,1158
1902,1173,1158,-1
1903,1574,1158,-1
1904,1549,1158,-1
1905,1242,1158,-1
1906,996,1158,1158
1907,917,1158,1158
1908,939,1158,1158
1909,1039,1158,1158
1910,1039,1158,1158
1911,1111,1158,1158
1912,1039,1158,1158
1913,1039,1158,1158
1914,1039,1158,1158
1915,1156,1158,1158
1916,1123,1158,1158
1917,1019,1158,1158
1918,942,1158,1158
1919,778,1158,1158
1920,796,1158,1158
1921,739,1158,1158
1922,699,1158,1158
1923,667,1158,1158
1924,681,1158,1158
1925,737,1158,1158
1926,902,1158,1158
1927,1134,1158,1158
1928,1170,1158,-1
1929,1551,1158,-1
1930,956,1158,1158
1931,943,1158,1158
1932,1755,1158,-1
1933,1817,1158,-1
1934,1423,1158,-1
1935,1042,1158,1158
1936,1169,1158,-1
1937,1004,1158,1158
1938,1132,1158,1158
1939,1423,1158,-1
1940,1347,1158,-1
1941,1144,1158,1158
1942,1052,1158,1158
1943,940,1158,1158
1944,875,1158,1158
1945,828,1158,1158
1946,810,1158,1158
1947,810,1158,1158
1948,804,1158,1158
1949,863,1158,1158
1950,1132,1158,1158
1951,1475,1158,-1
1952,1502,1158,-1
1953,1338,1158,-1
1954,1095,1158,1158
1955,1043,1158,1158
1956,1043,1158,1158
1957,1043,1158,1158
1958,916,1158,1158
1959,1043,1158,1158
1960,1043,1158,1158
1961,1104,1158,1158
1962,1298,1158,-1
1963,1526,1158,-1
1964,1580,1158,-1
1965,1363,1158,-1
1966,1208,1158,-1
1967,1011,1158,1158
1968,921,1158,1158
1969,815,1158,1158
1970,766,1158,1158
1971,760,1158,1158
1972,743,1158,1158
1973,731,1158,1158
1974,763,1158,1158
1975,852,1158,1158
1976,879,1158,1158
1977,845,1158,1158
1978,767,1158,1158
1979,745,1158,1158
1980,710,1158,1158
1981,673,1158,1158
1982,666,1158,1158
1983,674,1158,1158
1984,707,1158,1158
1985,844,1158,1158
1986,1061,1158,1158
1987,1280,1158,-1
1988,1259,1158,-1
1989,1185,1158,-1
1990,1083,1158,1158
1991,891,1158,1158
1992,788,1158,1158
1993,648,1158,1158
1994,541,1158,1158
1995,482,1158,1158
1996,379,1158,1158
1997,256,1158,1158
1998,260,1158,1158
1999,181,1158,1158
2000,213,1158,1158
2001,152,1158,1158
2002,18,1158,1158
2003,1,1158,1158
2004,1,1158,1158
2005,1,1158,1158
2006,1,1158,1158
2007,1,1158,1158
2008,1,1158,1158
2009,203,1158,1158
2010,755,1158,1158
2011,966,1158,1158
2012,1043,1158,1158
2013,989,1158,1158
2014,1017,1158,1158
2015,879,1158,1158
2016,736,1158,1158
2017,697,1158,1158
2018,663,1158,1158
2019,663,1158,1158
2020,662,1158,1158
2021,744,1158,1158
2022,1019,1158,1158
2023,1274,1158,-1
2024,1256,1158,-1
2025,1019,1158,1158
2026,869,1158,1158
2027,886,1158,1158
2028,1717,1158,-1
2029,1785,1158,-1
2030,1750,1158,-1
2031,1693,1158,-1
2032,2037,1158,-1
2033,2119,1158,-1
2034,2059,1158,-1
2035,1467,1158,-1
2036,1406,1158,-1
2037,1047,1158,1158
2038,947,1158,1158
2039,792,1158,1158
2040,768,1158,1158
2041,714,1158,1158
2042,669,1158,1158
2043,645,1158,1158
2044,645,1158,1158
2045,700,1158,1158
2046,834,1158,1158
2047,1306,1158,-1
2048,1442,1158,-1
2049,1680,1158,-1
2050,1451,1158,-1
2051,1451,1158,-1
2052,1680,1158,-1
2053,1403,1158,-1
2054,1260,1158,-1
2055,1273,1158,-1
2056,1469,1158,-1
2057,1476,1158,-1
2058,1176,1158,-1
2059,1253,1158,-1
2060,1260,1158,-1
2061,1146,1158,1158
2062,1068,1158,1158
2063,924,1158,1158
2064,850,1158,1158
2065,801,1158,1158
2066,774,1158,1158
2067,763,1158,1158
2068,763,1158,1158
2069,793,1158,1158
2070,1117,1158,1158
2071,1298,1158,-1
2072,1272,1158,-1
2073,1053,1158,1158
2074,969,1158,1158
2075,958,1158,1158
2076,1425,1158,-1
2077,1500,1158,-1
2078,1425,1158,-1
2079,1389,1158,-1
2080,1323,1158,-1
2081,991,1158,1158
2082,1086,1158,1158
2083,1272,1158,-1
2084,1344,1158,-1
2085,1199,1158,-1
2086,1061,1158,1158
2087,897,1158,1158
2088,768,1158,1158
2089,709,1158,1158
2090,709,1158,1158
2091,704,1158,1158
2092,719,1158,1158
2093,750,1158,1158
2094,986,1158,1158
2095,1187,1158,-1
2096,1161,1158,-1
2097,956,1158,1158
2098,1000,1158,1158
2099,1271,1158,-1
2100,1202,1158,-1
2101,890,1158,1158
2102,1068,1158,1158
2103,819,1158,1158
2104,1135,1158,1158
2105,894,1158,1158
2106,997,1158,1158
2107,1182,1158,-1
2108,1261,1158,-1
2109,1053,1158,1158
2110,1014,1158,1158
2111,872,1158,1158
2112,788,1158,1158
2113,755,1158,1158
2114,723,1158,1158
2115,714,1158,1158
2116,714,1158,1158
2117,755,1158,1158
2118,882,1158,1158
2119,1077,1158,1158
2120,1142,1158,1158
2121,1061,1158,1158
2122,990,1158,1158
2123,931,1158,1158
2124,862,1158,1158
2125,789,1158,1158
2126,785,1158,1158
2127,775,1158,1158
2128,788,1158,1158
2129,877,1158,1158
2130,1023,1158,1158
2131,1151,1158,1158
2132,1233,1158,-1
2133,1159,1158,-1
2134,1129,1158,1158
2135,1036,1158,1158
2136,953,1158,1158
2137,864,1158,1158
2138,801,1158,1158
2139,752,1158,1158
2140,736,1158,1158
2141,734,1158,1158
2142,741,1158,1158
2143,843,1158,1158
2144,848,1158,1158
2145,808,1158,1158
2146,757,1158,1158
2147,724,1158,1158
2148,661,1158,1158
2149,653,1158,1158
2150,661,1158,1158
2151,661,1158,1158
2152,661,1158,1158
2153,689,1158,1158
2154,783,1158,1158
2155,883,1158,1158
2156,868,1158,1158
2157,864,1158,1158
2158,869,1158,1158
2159,778,1158,1158
2160,732,1158,1158
2161,660,1158,1158
2162,549,1158,1158
2163,485,1158,1158
2164,473,1158,1158
2165,386,1158,1158
2166,393,1158,1158
2167,445,1158,1158
2168,509,1158,1158
2169,521,1158,1158
2170,483,1158,1158
2171,490,1158,1158
2172,450,1158,1158
2173,437,1158,1158
2174,150,1158,1158
2175,121,1158,1158
2176,203,1158,1158
2177,531,1158,1158
2178,786,1158,1158
2179,915,1158,1158
2180,966,1158,1158
2181,991,1158,1158
2182,1048,1158,1158
2183,939,1158,1158
2184,803,1158,1158
2185,765,1158,1158
2186,717,1158,1158
2187,719,1158,1158
2188,711,1158,1158
2189,734,1158,1158
2190,982,1158,1158
2191,1218,1158,-1
2192,1205,1158,-1
2193,1127,1158,1158
2194,1047,1158,1158
2195,1045,1158,1158
2196,994,1158,1158
2197,1173,1158,-1
2198,1122,1158,1158
2199,1096,1158,1158
2200,892,1158,1158
2201,933,1158,1158
2202,1019,1158,1158
2203,1116,1158,1158
2204,1170,1158,-1
2205,1073,1158,1158
2206,1058,1158,1158
2207,910,1158,1158
2208,868,1158,1158
2209,791,1158,1158
2210,766,1158,1158
2211,748,1158,1158
2212,764,1158,1158
2213,780,1158,1158
2214,945,1158,1158
2215,1149,1158,1158
2216,1123,1158,1158
2217,1044,1158,1158
2218,983,1158,1158
2219,970,1158,1158
2220,931,1158,1158
2221,880,1158,1158
2222,827,1158,1158
2223,884,1158,1158
2224,914,1158,1158
2225,947,1158,1158
2226,1050,1158,1158
2227,1167,1158,-1
2228,1238,1158,-1
2229,1154,1158,1158


==> images_sources/gaps_stats.csv <==
6
6
9
7
9
8
9
6
7
5
9
9
22
8
8
8
8
8
8
8
9
46
23
70
10
9
9
8
45
8
3
7
8
33
8
9
3
12
42
7
7
2
20
9
7
5
57
8
7
1
4
7
8
4
10
8
56
2
9
7
11
6
9
8
8
81
8
7
10
7
46
69
9
8
12
10
22
9
94
7
6
9
9
8
7
46
9
7
8
7
8
3
3
7
6
6
9
7
9
8
9
6
7
5
9
9
22
8
8
8
8
8
8
8
9
46
23
70
10
9
9
8
45
8
3
7
8
33
8
9
3
12
42
7
7
2
20
9
7
5
57
8
7
1
4
7
8
4
10
8
56
2
9
7
11
6
9
8
8
81
8
7
10
7
46
69
9
8
12
10
22
9
94
7
6
9
9
8
7
46
9
7
8
7
8
3
3
6
6
9
7
9
8
9
5
7
5
9
9
22
8
8
8
8
8
7
8
9
46
23
70
10
9
9
8
45
8
3
7
6
33
8
9
2
12
42
7
7
2
20
9
7
5
56
8
7
1
4
7
8
4
10
8
56
2
9
7
11
5
9
8
8
10
70
8
7
10
6
46
68
9
8
12
10
22
9
94
7
6
9
9
8
7
41
6
6
9
7
9
8
9
5
7
5
9
9
22
8
8
8
8
8
7
8
9
46
23
70
9
9
9
8
45
8
3
7
6
33
8
9
2
12
42
7
7
2
20
9
7
5
56
8
7
1
4
7
8
4
10
8
56
2
8
7
11
5
9
8
8
10
70
8
7
10
6
46
68
9
8
12
10
22
9
94
7
6
9
9
8
7
46
9
7
8
7
8
3
3
21
9
10
53
6
6
9
7
9
8
9
6
7
5
9
9
22
8
8
8
8
8
8
8
9
46
23
70
10
9
9
8
45
8
3
7
8
33
8
9
3
12
42
7
7
2
20
9
7
5
57
8
7
1
4
7
8
4
10
8
56
2
9
7
11
6
9
8
8
81
8
7
10
7
46
69
9
8
12
10
22
9
94
7
6
9
9
8
7
46
9
7
8
7
8
3
3
11
6
6
9
7
9
8
9
6
7
5
9
9
22
8
8
8
8
8
8
8
9
46
23
70
10
9
9
8
45
8
3
7
8
33
8
9
3
12
42
7
7
2
20
9
7
5
57
8
7
1
4
7
8
4
10
8
56
2
9
7
11
6
9
8
8
81
8
7
10
7
46
69
9
8
12
10
22
9
94
7
6
9
9
8
7
46
9
7
8
7
8
3
3
21
4
6
6
9
7
9
8
9
5
7
5
9
9
22
8
8
8
8
8
7
8
9
46
23
70
9
9
9
8
45
8
3
7
6
33
8
9
2
12
42
7
7
2
20
9
7
5
55
8
7
4
7
8
4
10
8
56
2
8
7
11
5
9
8
8
9
70
8
7
10
6
45
68
9
8
12
10
22
9
94
7
6
9
9
8
7
46
9
7
8
7
8
3
3
21
9
10
59
6
6
9
7
9
8
9
5
7
5
9
9
22
8
8
8
8
8
8
8
9
46
23
70
10
9
9
8
45
8
3
7
6
33
8
9
2
12
42
7
7
2
20
9
7
5
57
8
7
1
4
7
8
4
10
8
56
2
9
7
11
6
9
8
8
81
8
7
10
7
46
69
9
8
12
10
22
9
94
7
6
9
9
8
7
46
9
7
8
7
8
3
3
19
6
6
9
7
9
8
9
6
7
5
10
10
22
9
8
9
9
8
8
8
9
46
23
70
11
9
9
8
45
8
3
7
8
33
8
9
3
12
42
7
7
2
20
9
7
5
57
8
8
1
4
7
8
4
10
9
56
2
9
19
6
10
8
8
82
8
18
7
46
69
9
10
12
10
23
9
94
2
7
6
9
9
8
8
47
9
7
8
8
8
3
3
21
9
10
69
10
4
3
9
23
2
4
10
8
20
33
3
10
1
10
3
2
9
3
6
23
58
35
10
9
8
8
5
57
1
4
10
1
7
7
8
9
6
6
9
7
9
8
9
5
7
5
9
9
22
8
8
8
8
8
7
8
9
46
23
70
9
9
9
8
45
8
3
7
6
33
8
9
2
12
42
7
7
2
20
9
7
5
56
8
7
1
4
7
8
4
10
8
56
2
8
7
11
5
9
8
8
10
70
8
7
10
6
46
68
9
8
12
10
22
9
94
7
6
9
9
8
7
46
9
7
8
7
8
3
3
21
9
10
69
10
4
3
8
22
2
1
2
10
8
20
33
3
10
10
3
2
9
2
6
23
58
4
6
22
10
8
8
8
5
41
6
6
9
7
9
8
9
5
7
5
9
9
22
8
8
8
8
8
7
8
9
46
23
70
9
9
9
8
45
8
3
7
6
33
8
9
2
12
42
7
7
2
20
9
7
5
55
8
7
4
7
8
4
10
8
56
2
8
7
11
5
9
8
8
9
70
8
7
10
6
45
68
9
8
12
10
22
9
94
7
6
9
9
8
7
46
9
7
8
7
8
3
3
21
9
10
69
10
4
3
8
22
2
1
2
10
8
20
33
3
10
10
3
2
9
2
6
23
57
4
6
12
6
6
9
7
9
8
9
5
7
5
9
9
22
8
8
8
8
8
7
8
9
46
23
70
9
9
9
8
45
8
3
7
6
33
8
9
2
12
42
7
7
2
20
9
7
5
56
8
7
1
4
7
8
4
10
8
56
2
8
7
11
5
9
8
8
10
70
8
7
10
6
46
68
9
8
12
10
22
9
94
7
6
9
9
8
7
46
9
7
8
7
8
3
3
21
9
10
69
10
4
3
8
22
2
1
2
10
8
20
33
3
10
10
3
2
9
2
6
23
58
4
6
22
10
8
8
8
5
56
4
6
6
9
7
9
8
9
5
7
5
9
9
22
8
8
8
8
8
7
8
9
46
23
70
9
9
9
8
45
8
3
7
6
33
8
9
2
12
42
7
7
2
20
9
7
5
55
8
7
4
7
8
4
10
8
56
2
8
7
11
5
9
8
8
9
70
8
7
10
6
45
68
9
8
12
10
22
9
94
7
6
9
9
8
7
46
9
7
8
7
8
3
3
21
9
10
69
10
4
3
8
22
2
1
2
10
8
20
33
3
10
10
3
2
9
2
6
23
57
4
6
16
6
6
9
7
9
8
9
6
7
5
10
10
22
9
8
9
9
8
8
8
9
46
23
70
11
9
9
8
46
8
3
7
8
33
8
9
3
12
42
7
7
2
20
9
7
5
57
8
8
1
4
7
8
4
10
9
56
2
9
19
6
10
8
8
82
8
18
7
46
69
9
10
12
10
23
9
94
2
7
6
9
9
8
8
57
7
8
8
8
3
3
21
9
10
69
10
4
3
9
23
2
4
10
8
20
33
3
10
1
10
3
2
9
3
6
23
58
35
10
9
8
8
5
57
1
4
10
1
7
7
8
6
6
9
7
9
8
9
5
7
5
9
9
22
8
8
8
8
8
7
8
9
46
23
70
10
9
9
8
45
8
3
7
6
33
8
9
2
12
42
7
7
2
20
9
7
5
56
8
7
1
4
7
8
4
10
8
56
2
9
7
11
5
9
8
8
10
70
8
7
10
6
46
68
9
8
12
10
22
9
94
7
6
9
9
8
7
46
9
7
8
7
8
3
3
21
9
10
69
10
4
3
8
22
2
1
2
10
8
20
33
3
10
10
3
2
9
2
6
23
58
4
6
22
10
8
8
8
5
56
4
6
6
6
9
7
9
8
9
5
7
5
9
9
22
8
8
8
8
8
7
8
9
46
23
70
9
9
9
8
45
8
3
7
6
33
8
9
2
12
42
7
7
2
20
9
7
5
55
8
7
4
7
8
4
10
8
56
2
8
7
11
5
9
8
8
9
70
8
7
10
6
45
68
9
8
12
10
22
9
94
7
6
9
9
8
7
46
9
7
8
7
8
3
3
21
9
10
69
10
4
3
8
22
2
1
2
10
8
20
33
3
10
10
3
2
9
2
6
23
57
4
6
16
6
6
9
7
9
8
9
5
7
5
9
9
22
8
8
8
8
8
7
8
9
46
23
70
10
9
9
8
45
8
3
7
6
33
8
9
2
12
42
7
7
2
20
9
7
5
56
8
7
1
4
7
8
4
10
8
56
2
9
7
11
5
9
8
8
10
70
8
7
10
6
46
68
9
8
12
10
22
9
94
7
6
9
9
8
7
46
9
7
8
7
8
3
3
21
9
10
69
10
4
3
8
22
2
1
2
10
8
20
33
3
10
10
3
2
9
2
6
23
58
4
6
22
10
8
8
8
5
31
6
6
9
7
9
8
9
5
7
5
9
9
22
8
8
8
8
8
7
8
9
46
23
70
9
9
9
8
45
8
3
7
6
33
8
9
2
12
42
7
7
2
20
9
7
5
55
8
7
4
7
8
4
10
8
56
2
8
7
11
5
9
8
8
9
70
8
7
10
6
45
68
9
8
12
10
22
9
94
7
6
9
9
8
7
46
9
7
8
7
8
3
3
21
9
10
69
10
4
3
8
22
2
1
2
10
8
20
33
3
10
10
3
2
9
2
6
23
57
4
6
22
1
6
6
9
7
9
8
9
6
7
5
10
10
22
9
8
9
9
8
8
8
9
46
23
70
11
9
9
8
45
8
3
7
8
33
8
9
3
12
42
7
7
2
20
9
7
5
57
8
8
1
4
7
8
4
10
9
56
2
9
19
6
10
8
8
82
8
18
7
46
69
9
10
12
10
23
9
94
2
7
6
9
9
8
8
47
9
7
8
8
8
3
3
21
9
10
69
10
4
3
9
23
2
4
10
8
20
33
3
10
1
10
3
2
9
3
6
23
58
35
10
9
8
8
5
57
1
4
10
1
7
7
8
10
6
6
9
7
9
8
9
5
7
5
9
9
22
8
8
8
8
8
7
8
9
46
23
70
10
9
9
8
45
8
3
7
6
33
8
9
2
12
42
7
7
2
20
9
7
5
56
8
7
1
4
7
8
4
10
8
56
2
9
7
11
5
9
8
8
10
70
8
7
10
6
46
68
9
8
12
10
22
9
94
7
6
9
9
8
7
46
9
7
8
7
8
3
3
21
9
10
69
10
4
3
8
22
2
1
2
10
8
20
33
3
10
10
3
2
9
2
6
23
58
4
6
22
10
8
8
8
5
34
6
6
9
7
9
8
9
5
7
5
9
9
22
8
8
8
8
8
7
8
9
46
23
70
9
9
9
8
45
8
3
7
6
33
8
9
2
12
42
7
7
2
20
9
7
5
55
8
7
4
7
8
4
10
8
56
2
8
7
11
5
9
8
8
9
70
8
7
10
6
45
68
9
8
12
10
22
9
94
7
6
9
9
8
7
46
9
7
8
7
8
3
3
21
9
10
69
10
4
3
8
22
2
1
2
10
8
20
33
3
10
10
3
2
9
2
6
23
57
4
6
22


==> images_sources/hardness_sorted_by_groups.csv <==
;instance;n;hash;proctimes;intervals;Status;TimeLimitReached;RunningTimeSec
237;237.json;100;[100]1,2,10;1,2,10;499;1.0;False;0.319
230;230.json;100;[100]1,2,10;1,2,10;500;1.0;False;0.267
279;279.json;100;[100]1,2,10;1,2,10;521;1.0;False;0.311
160;160.json;100;[100]1,2,10;1,2,10;524;1.0;False;0.339
251;251.json;100;[100]1,2,10;1,2,10;544;1.0;False;0.332
188;188.json;100;[100]1,2,10;1,2,10;553;1.0;False;0.4
216;216.json;100;[100]1,2,10;1,2,10;569;1.0;False;0.38
244;244.json;100;[100]1,2,10;1,2,10;573;1.0;False;0.401
202;202.json;100;[100]1,2,10;1,2,10;576;1.0;False;0.357
258;258.json;100;[100]1,2,10;1,2,10;576;1.0;False;0.402
167;167.json;100;[100]1,2,10;1,2,10;590;1.0;False;0.391
223;223.json;100;[100]1,2,10;1,2,10;590;1.0;False;0.388
272;272.json;100;[100]1,2,10;1,2,10;603;1.0;False;0.392
209;209.json;100;[100]1,2,10;1,2,10;605;1.0;False;0.408
153;153.json;100;[100]1,2,10;1,2,10;618;1.0;False;0.407
195;195.json;100;[100]1,2,10;1,2,10;631;1.0;False;0.466
181;181.json;100;[100]1,2,10;1,2,10;634;1.0;False;0.437
146;146.json;100;[100]1,2,10;1,2,10;651;1.0;False;0.433
265;265.json;100;[100]1,2,10;1,2,10;655;1.0;False;0.438
174;174.json;100;[100]1,2,10;1,2,10;698;1.0;False;0.531
363;363.json;150;[150]1,2,10;1,2,10;761;1.0;False;0.591
419;419.json;150;[150]1,2,10;1,2,10;776;1.0;False;0.718
356;356.json;150;[150]1,2,10;1,2,10;815;1.0;False;0.786
391;391.json;150;[150]1,2,10;1,2,10;834;1.0;False;0.835
398;398.json;150;[150]1,2,10;1,2,10;855;1.0;False;0.754
342;342.json;150;[150]1,2,10;1,2,10;859;1.0;False;0.848
405;405.json;150;[150]1,2,10;1,2,10;859;1.0;False;0.801
412;412.json;150;[150]1,2,10;1,2,10;863;1.0;False;0.837
328;328.json;150;[150]1,2,10;1,2,10;865;1.0;False;0.835
314;314.json;150;[150]1,2,10;1,2,10;876;1.0;False;0.85
300;300.json;150;[150]1,2,10;1,2,10;880;1.0;False;0.801
335;335.json;150;[150]1,2,10;1,2,10;884;1.0;False;0.809
384;384.json;150;[150]1,2,10;1,2,10;886;1.0;False;0.844
321;321.json;150;[150]1,2,10;1,2,10;890;1.0;False;0.881
286;286.json;150;[150]1,2,10;1,2,10;890;1.0;False;0.878
349;349.json;150;[150]1,2,10;1,2,10;894;1.0;False;0.841
370;370.json;150;[150]1,2,10;1,2,10;894;1.0;False;0.836
307;307.json;150;[150]1,2,10;1,2,10;910;1.0;False;0.934
377;377.json;150;[150]1,2,10;1,2,10;932;1.0;False;0.882
293;293.json;150;[150]1,2,10;1,2,10;969;1.0;False;1.064
180;180.json;100;[100]7,9;7,9;1027;1.0;False;1.169
145;145.json;100;[100]7,9;7,9;1029;1.0;False;1.181
187;187.json;100;[100]7,9;7,9;1029;1.0;False;7.258
433;433.json;200;[200]1,2,10;1,2,10;1033;1.0;False;1.198
271;271.json;100;[100]7,9;7,9;1034;1.0;False;1.146
201;201.json;100;[100]7,9;7,9;1034;1.0;False;1.125
257;257.json;100;[100]7,9;7,9;1034;1.0;False;1.157
152;152.json;100;[100]7,9;7,9;1040;1.0;False;1.158
194;194.json;100;[100]7,9;7,9;1040;1.0;False;1.238
278;278.json;100;[100]7,9;7,9;1042;1.0;False;1.224
166;166.json;100;[100]7,9;7,9;1042;1.0;False;1.12
208;208.json;100;[100]7,9;7,9;1042;1.0;False;1.157
559;559.json;200;[200]1,2,10;1,2,10;1044;1.0;False;1.217
173;173.json;100;[100]7,9;7,9;1047;1.0;False;1.249
243;243.json;100;[100]7,9;7,9;1047;1.0;False;1.252
468;468.json;200;[200]1,2,10;1,2,10;1049;1.0;False;1.224
229;229.json;100;[100]7,9;7,9;1050;1.0;False;1.285
215;215.json;100;[100]7,9;7,9;1050;1.0;False;8.158
264;264.json;100;[100]7,9;7,9;1050;1.0;False;1.383
236;236.json;100;[100]7,9;7,9;1053;1.0;False;1.273
222;222.json;100;[100]7,9;7,9;1058;1.0;False;1.241
250;250.json;100;[100]7,9;7,9;1060;1.0;False;1.193
159;159.json;100;[100]7,9;7,9;1063;1.0;False;12.794
447;447.json;200;[200]1,2,10;1,2,10;1066;1.0;False;1.256
510;510.json;200;[200]1,2,10;1,2,10;1066;1.0;False;1.318
157;157.json;100;[100]7,8,9,10;7,8,9,10;1072;1.0;False;1.269
220;220.json;100;[100]7,8,9,10;7,8,9,10;1084;1.0;False;1.214
482;482.json;200;[200]1,2,10;1,2,10;1088;1.0;False;1.33
234;234.json;100;[100]7,8,9,10;7,8,9,10;1093;1.0;False;1.321
192;192.json;100;[100]7,8,9,10;7,8,9,10;1094;1.0;False;1.322
268;268.json;100;[100]8,9;8,9;1097;1.0;False;2.751
156;156.json;100;[100]8,9;8,9;1097;1.0;False;2.721
178;178.json;100;[100]7,8,9,10;7,8,9,10;1101;1.0;False;1.306
531;531.json;200;[200]1,2,10;1,2,10;1102;1.0;False;1.241
545;545.json;200;[200]1,2,10;1,2,10;1102;1.0;False;1.431
143;143.json;100;[100]7,8,9,10;7,8,9,10;1102;1.0;False;1.349
226;226.json;100;[100]8,9;8,9;1102;1.0;False;1.818
205;205.json;100;[100]8,9;8,9;1103;1.0;False;1.364
261;261.json;100;[100]8,9;8,9;1106;1.0;False;1.722
171;171.json;100;[100]7,8,9,10;7,8,9,10;1107;1.0;False;1.348
199;199.json;100;[100]7,8,9,10;7,8,9,10;1107;1.0;False;1.349
170;170.json;100;[100]8,9;8,9;1109;1.0;False;2.287
248;248.json;100;[100]7,8,9,10;7,8,9,10;1110;1.0;False;1.392
255;255.json;100;[100]7,8,9,10;7,8,9,10;1110;1.0;False;1.56
198;198.json;100;[100]8,9;8,9;1111;1.0;False;2.58
254;254.json;100;[100]8,9;8,9;1111;1.0;False;3.143
233;233.json;100;[100]8,9;8,9;1111;1.0;False;1.393
276;276.json;100;[100]7,8,9,10;7,8,9,10;1112;1.0;False;1.324
454;454.json;200;[200]1,2,10;1,2,10;1112;1.0;False;1.363
213;213.json;100;[100]7,8,9,10;7,8,9,10;1112;1.0;False;1.369
149;149.json;100;[100]8,9;8,9;1114;1.0;False;1.307
142;142.json;100;[100]8,9;8,9;1114;1.0;False;1.889
206;206.json;100;[100]7,8,9,10;7,8,9,10;1115;1.0;False;1.437
275;275.json;100;[100]8,9;8,9;1115;1.0;False;1.391
269;269.json;100;[100]7,8,9,10;7,8,9,10;1116;1.0;False;1.885
177;177.json;100;[100]8,9;8,9;1116;1.0;False;1.338
212;212.json;100;[100]8,9;8,9;1118;1.0;False;3.335
163;163.json;100;[100]8,9;8,9;1119;1.0;False;1.365
184;184.json;100;[100]8,9;8,9;1119;1.0;False;3.798
240;240.json;100;[100]8,9;8,9;1119;1.0;False;2.811
227;227.json;100;[100]7,8,9,10;7,8,9,10;1119;1.0;False;1.425
262;262.json;100;[100]7,8,9,10;7,8,9,10;1120;1.0;False;1.468
219;219.json;100;[100]8,9;8,9;1120;1.0;False;1.461
191;191.json;100;[100]8,9;8,9;1122;1.0;False;1.396
247;247.json;100;[100]8,9;8,9;1123;1.0;False;1.487
524;524.json;200;[200]1,2,10;1,2,10;1127;1.0;False;1.331
185;185.json;100;[100]7,8,9,10;7,8,9,10;1131;1.0;False;1.457
164;164.json;100;[100]7,8,9,10;7,8,9,10;1133;1.0;False;1.445
150;150.json;100;[100]7,8,9,10;7,8,9,10;1133;1.0;False;1.397
241;241.json;100;[100]7,8,9,10;7,8,9,10;1142;1.0;False;1.479
190;190.json;100;[100]8,9,10;8,9,10;1149;1.0;False;1.468
176;176.json;100;[100]8,9,10;8,9,10;1151;1.0;False;1.56
517;517.json;200;[200]1,2,10;1,2,10;1157;1.0;False;1.455
211;211.json;100;[100]8,9,10;8,9,10;1158;1.0;False;1.448
232;232.json;100;[100]8,9,10;8,9,10;1164;1.0;False;1.468
183;183.json;100;[100]8,9,10;8,9,10;1167;1.0;False;7.955
169;169.json;100;[100]8,9,10;8,9,10;1167;1.0;False;1.779
496;496.json;200;[200]1,2,10;1,2,10;1167;1.0;False;1.447
246;246.json;100;[100]8,9,10;8,9,10;1168;1.0;False;1.458
162;162.json;100;[100]8,9,10;8,9,10;1174;1.0;False;1.628
253;253.json;100;[100]8,9,10;8,9,10;1174;1.0;False;1.575
239;239.json;100;[100]8,9,10;8,9,10;1174;1.0;False;9.79
225;225.json;100;[100]8,9,10;8,9,10;1174;1.0;False;1.821
260;260.json;100;[100]8,9,10;8,9,10;1175;1.0;False;1.593
218;218.json;100;[100]8,9,10;8,9,10;1176;1.0;False;1.48
148;148.json;100;[100]8,9,10;8,9,10;1176;1.0;False;1.518
141;141.json;100;[100]8,9,10;8,9,10;1176;1.0;False;1.561
274;274.json;100;[100]8,9,10;8,9,10;1179;1.0;False;1.577
475;475.json;200;[200]1,2,10;1,2,10;1181;1.0;False;1.473
204;204.json;100;[100]8,9,10;8,9,10;1184;1.0;False;1.495
155;155.json;100;[100]8,9,10;8,9,10;1184;1.0;False;9.369
267;267.json;100;[100]8,9,10;8,9,10;1187;1.0;False;8.1
197;197.json;100;[100]8,9,10;8,9,10;1187;1.0;False;1.594
552;552.json;200;[200]1,2,10;1,2,10;1193;1.0;False;1.605
538;538.json;200;[200]1,2,10;1,2,10;1205;1.0;False;1.557
426;426.json;200;[200]1,2,10;1,2,10;1215;1.0;False;1.686
266;266.json;100;[100]9,10;9,10;1227;1.0;False;24.406
245;245.json;100;[100]9,10;9,10;1229;1.0;False;1.848
273;273.json;100;[100]9,10;9,10;1235;1.0;False;1.837
440;440.json;200;[200]1,2,10;1,2,10;1236;1.0;False;1.67
224;224.json;100;[100]9,10;9,10;1236;1.0;False;1.632
210;210.json;100;[100]9,10;9,10;1237;1.0;False;32.036
175;175.json;100;[100]9,10;9,10;1239;1.0;False;1.837
238;238.json;100;[100]9,10;9,10;1239;1.0;False;16.579
154;154.json;100;[100]9,10;9,10;1240;1.0;False;25.192
203;203.json;100;[100]9,10;9,10;1241;1.0;False;1.782
196;196.json;100;[100]9,10;9,10;1242;1.0;False;2.064
161;161.json;100;[100]9,10;9,10;1244;1.0;False;1.79
259;259.json;100;[100]9,10;9,10;1244;1.0;False;1.745
217;217.json;100;[100]9,10;9,10;1244;1.0;False;1.904
189;189.json;100;[100]9,10;9,10;1245;1.0;False;1.714
461;461.json;200;[200]1,2,10;1,2,10;1245;1.0;False;1.854
182;182.json;100;[100]9,10;9,10;1246;1.0;False;17.624
231;231.json;100;[100]9,10;9,10;1246;1.0;False;1.716
140;140.json;100;[100]9,10;9,10;1246;1.0;False;1.832
252;252.json;100;[100]9,10;9,10;1248;1.0;False;2.114
168;168.json;100;[100]9,10;9,10;1249;1.0;False;2.09
147;147.json;100;[100]9,10;9,10;1255;1.0;False;1.764
503;503.json;200;[200]1,2,10;1,2,10;1262;1.0;False;1.987
489;489.json;200;[200]1,2,10;1,2,10;1284;1.0;False;1.807
144;144.json;100;[100]10;10;1307;1.0;False;2.049
158;158.json;100;[100]10;10;1307;1.0;False;1.97
151;151.json;100;[100]10;10;1307;1.0;False;1.903
193;193.json;100;[100]10;10;1307;1.0;False;2.331
165;165.json;100;[100]10;10;1307;1.0;False;1.772
249;249.json;100;[100]10;10;1307;1.0;False;2.218
242;242.json;100;[100]10;10;1307;1.0;False;1.959
235;235.json;100;[100]10;10;1307;1.0;False;1.934
179;179.json;100;[100]10;10;1307;1.0;False;1.88
228;228.json;100;[100]10;10;1307;1.0;False;1.885
263;263.json;100;[100]10;10;1307;1.0;False;2.29
221;221.json;100;[100]10;10;1307;1.0;False;1.893
270;270.json;100;[100]10;10;1307;1.0;False;1.92
214;214.json;100;[100]10;10;1307;1.0;False;1.995
207;207.json;100;[100]10;10;1307;1.0;False;2.142
186;186.json;100;[100]10;10;1307;1.0;False;2.455
277;277.json;100;[100]10;10;1307;1.0;False;2.169
200;200.json;100;[100]10;10;1307;1.0;False;1.853
172;172.json;100;[100]10;10;1307;1.0;False;1.954
256;256.json;100;[100]10;10;1307;1.0;False;1.848
313;313.json;150;[150]7,9;7,9;1539;1.0;False;2.799
355;355.json;150;[150]7,9;7,9;1547;1.0;False;3.233
376;376.json;150;[150]7,9;7,9;1549;1.0;False;2.898
397;397.json;150;[150]7,9;7,9;1552;1.0;False;2.871
404;404.json;150;[150]7,9;7,9;1554;1.0;False;2.952
334;334.json;150;[150]7,9;7,9;1557;1.0;False;3.088
327;327.json;150;[150]7,9;7,9;1560;1.0;False;2.705
411;411.json;150;[150]7,9;7,9;1560;1.0;False;2.742
348;348.json;150;[150]7,9;7,9;1565;1.0;False;3.004
341;341.json;150;[150]7,9;7,9;1565;1.0;False;2.844
320;320.json;150;[150]7,9;7,9;1565;1.0;False;3.076
369;369.json;150;[150]7,9;7,9;1570;1.0;False;2.841
306;306.json;150;[150]7,9;7,9;1573;1.0;False;3.018
383;383.json;150;[150]7,9;7,9;1575;1.0;False;3.132
292;292.json;150;[150]7,9;7,9;1578;1.0;False;104.67099999999999
299;299.json;150;[150]7,9;7,9;1578;1.0;False;3.012
390;390.json;150;[150]7,9;7,9;1580;1.0;False;3.401
418;418.json;150;[150]7,9;7,9;1583;1.0;False;3.015
362;362.json;150;[150]7,9;7,9;1586;1.0;False;3.166
285;285.json;150;[150]7,9;7,9;1588;1.0;False;4.385
381;381.json;150;[150]7,8,9,10;7,8,9,10;1631;1.0;False;3.541
402;402.json;150;[150]7,8,9,10;7,8,9,10;1640;1.0;False;3.547
388;388.json;150;[150]7,8,9,10;7,8,9,10;1643;1.0;False;3.322
367;367.json;150;[150]7,8,9,10;7,8,9,10;1645;1.0;False;3.876
283;283.json;150;[150]7,8,9,10;7,8,9,10;1645;1.0;False;3.408
374;374.json;150;[150]7,8,9,10;7,8,9,10;1649;1.0;False;3.657
395;395.json;150;[150]7,8,9,10;7,8,9,10;1657;1.0;False;3.588
282;282.json;150;[150]8,9;8,9;1658;1.0;False;3.331
303;303.json;150;[150]8,9;8,9;1658;1.0;False;4.311
373;373.json;150;[150]8,9;8,9;1658;1.0;False;324.349
359;359.json;150;[150]8,9;8,9;1660;1.0;False;4.28
318;318.json;150;[150]7,8,9,10;7,8,9,10;1660;1.0;False;4.006
416;416.json;150;[150]7,8,9,10;7,8,9,10;1661;1.0;False;3.717
338;338.json;150;[150]8,9;8,9;1662;1.0;False;3.723
289;289.json;150;[150]8,9;8,9;1662;1.0;False;296.578
311;311.json;150;[150]7,8,9,10;7,8,9,10;1662;1.0;False;3.825
290;290.json;150;[150]7,8,9,10;7,8,9,10;1664;1.0;False;3.458
394;394.json;150;[150]8,9;8,9;1664;1.0;False;3.411
352;352.json;150;[150]8,9;8,9;1664;1.0;False;6.768
408;408.json;150;[150]8,9;8,9;1664;1.0;False;6.898
310;310.json;150;[150]8,9;8,9;1665;1.0;False;3.378
304;304.json;150;[150]7,8,9,10;7,8,9,10;1668;1.0;False;3.261
296;296.json;150;[150]8,9;8,9;1668;1.0;False;6.696
297;297.json;150;[150]7,8,9,10;7,8,9,10;1668;1.0;False;3.296
332;332.json;150;[150]7,8,9,10;7,8,9,10;1669;1.0;False;3.571
415;415.json;150;[150]8,9;8,9;1669;1.0;False;3.943
345;345.json;150;[150]8,9;8,9;1670;3.0;True;600.0
346;346.json;150;[150]7,8,9,10;7,8,9,10;1670;1.0;False;3.714
324;324.json;150;[150]8,9;8,9;1670;1.0;False;7.0
387;387.json;150;[150]8,9;8,9;1670;1.0;False;3.346
401;401.json;150;[150]8,9;8,9;1670;3.0;True;600.0
317;317.json;150;[150]8,9;8,9;1671;3.0;True;600.0
366;366.json;150;[150]8,9;8,9;1673;1.0;False;3.374
380;380.json;150;[150]8,9;8,9;1674;1.0;False;4.963
331;331.json;150;[150]8,9;8,9;1674;1.0;False;3.326
353;353.json;150;[150]7,8,9,10;7,8,9,10;1675;1.0;False;4.233
409;409.json;150;[150]7,8,9,10;7,8,9,10;1678;1.0;False;3.389
360;360.json;150;[150]7,8,9,10;7,8,9,10;1679;1.0;False;3.375
339;339.json;150;[150]7,8,9,10;7,8,9,10;1683;1.0;False;3.446
325;325.json;150;[150]7,8,9,10;7,8,9,10;1687;1.0;False;3.958
407;407.json;150;[150]8,9,10;8,9,10;1735;1.0;False;3.789
316;316.json;150;[150]8,9,10;8,9,10;1746;3.0;True;600.0
309;309.json;150;[150]8,9,10;8,9,10;1748;1.0;False;4.423
414;414.json;150;[150]8,9,10;8,9,10;1749;1.0;False;4.291
358;358.json;150;[150]8,9,10;8,9,10;1752;1.0;False;4.244
386;386.json;150;[150]8,9,10;8,9,10;1753;1.0;False;3.697
323;323.json;150;[150]8,9,10;8,9,10;1756;1.0;False;3.71
351;351.json;150;[150]8,9,10;8,9,10;1756;1.0;False;4.06
288;288.json;150;[150]8,9,10;8,9,10;1757;3.0;True;600.0
393;393.json;150;[150]8,9,10;8,9,10;1759;1.0;False;3.82
302;302.json;150;[150]8,9,10;8,9,10;1760;1.0;False;4.126
281;281.json;150;[150]8,9,10;8,9,10;1760;1.0;False;3.906
344;344.json;150;[150]8,9,10;8,9,10;1761;3.0;True;600.0
295;295.json;150;[150]8,9,10;8,9,10;1766;1.0;False;3.957
365;365.json;150;[150]8,9,10;8,9,10;1768;1.0;False;3.982
400;400.json;150;[150]8,9,10;8,9,10;1769;3.0;True;600.0
330;330.json;150;[150]8,9,10;8,9,10;1774;1.0;False;4.018
337;337.json;150;[150]8,9,10;8,9,10;1774;1.0;False;4.017
379;379.json;150;[150]8,9,10;8,9,10;1777;1.0;False;3.909
372;372.json;150;[150]8,9,10;8,9,10;1778;3.0;True;600.0
378;378.json;150;[150]9,10;9,10;1844;1.0;False;4.117
392;392.json;150;[150]9,10;9,10;1851;1.0;False;4.29
343;343.json;150;[150]9,10;9,10;1851;3.0;True;600.0
406;406.json;150;[150]9,10;9,10;1853;1.0;False;4.257
294;294.json;150;[150]9,10;9,10;1853;1.0;False;4.869
413;413.json;150;[150]9,10;9,10;1855;1.0;False;4.277
308;308.json;150;[150]9,10;9,10;1855;1.0;False;4.613
350;350.json;150;[150]9,10;9,10;1855;1.0;False;4.101
399;399.json;150;[150]9,10;9,10;1857;3.0;True;600.0
280;280.json;150;[150]9,10;9,10;1860;1.0;False;5.056
322;322.json;150;[150]9,10;9,10;1860;1.0;False;5.725
357;357.json;150;[150]9,10;9,10;1861;1.0;False;4.43
301;301.json;150;[150]9,10;9,10;1863;1.0;False;4.23
336;336.json;150;[150]9,10;9,10;1864;1.0;False;4.443
287;287.json;150;[150]9,10;9,10;1865;1.0;False;131.287
315;315.json;150;[150]9,10;9,10;1866;1.0;False;128.064
385;385.json;150;[150]9,10;9,10;1866;1.0;False;4.356
329;329.json;150;[150]9,10;9,10;1872;1.0;False;5.375
371;371.json;150;[150]9,10;9,10;1873;1.0;False;151.625
364;364.json;150;[150]9,10;9,10;1881;1.0;False;4.723
298;298.json;150;[150]10;10;1957;1.0;False;5.573
319;319.json;150;[150]10;10;1957;1.0;False;5.223
368;368.json;150;[150]10;10;1957;1.0;False;5.894
361;361.json;150;[150]10;10;1957;1.0;False;5.023
326;326.json;150;[150]10;10;1957;1.0;False;5.326
340;340.json;150;[150]10;10;1957;1.0;False;4.921
396;396.json;150;[150]10;10;1957;1.0;False;5.211
305;305.json;150;[150]10;10;1957;1.0;False;5.577
284;284.json;150;[150]10;10;1957;1.0;False;4.993
347;347.json;150;[150]10;10;1957;1.0;False;5.077
417;417.json;150;[150]10;10;1957;1.0;False;5.143
354;354.json;150;[150]10;10;1957;1.0;False;4.809
389;389.json;150;[150]10;10;1957;1.0;False;4.96
291;291.json;150;[150]10;10;1957;1.0;False;6.028
333;333.json;150;[150]10;10;1957;1.0;False;4.913
410;410.json;150;[150]10;10;1957;1.0;False;4.749
382;382.json;150;[150]10;10;1957;1.0;False;4.98
403;403.json;150;[150]10;10;1957;1.0;False;4.956
312;312.json;150;[150]10;10;1957;1.0;False;5.091
375;375.json;150;[150]10;10;1957;1.0;False;5.45
460;460.json;200;[200]7,9;7,9;2061;1.0;False;6.099
537;537.json;200;[200]7,9;7,9;2072;1.0;False;5.886
474;474.json;200;[200]7,9;7,9;2072;1.0;False;6.147
495;495.json;200;[200]7,9;7,9;2074;1.0;False;5.608
502;502.json;200;[200]7,9;7,9;2080;1.0;False;6.224
544;544.json;200;[200]7,9;7,9;2080;1.0;False;120.946
558;558.json;200;[200]7,9;7,9;2082;1.0;False;5.854
425;425.json;200;[200]7,9;7,9;2090;1.0;False;5.982
481;481.json;200;[200]7,9;7,9;2090;1.0;False;6.134
509;509.json;200;[200]7,9;7,9;2093;1.0;False;6.038
530;530.json;200;[200]7,9;7,9;2093;1.0;False;5.946
439;439.json;200;[200]7,9;7,9;2095;1.0;False;12.376
523;523.json;200;[200]7,9;7,9;2095;1.0;False;12.107
446;446.json;200;[200]7,9;7,9;2098;1.0;False;6.593
467;467.json;200;[200]7,9;7,9;2098;1.0;False;6.993
516;516.json;200;[200]7,9;7,9;2100;1.0;False;6.642
432;432.json;200;[200]7,9;7,9;2103;1.0;False;6.717
551;551.json;200;[200]7,9;7,9;2108;1.0;False;6.03
453;453.json;200;[200]7,9;7,9;2111;1.0;False;6.187
488;488.json;200;[200]7,9;7,9;2129;3.0;True;600.0
451;451.json;200;[200]7,8,9,10;7,8,9,10;2176;1.0;False;7.374
500;500.json;200;[200]7,8,9,10;7,8,9,10;2185;1.0;False;6.634
542;542.json;200;[200]7,8,9,10;7,8,9,10;2193;1.0;False;7.411
423;423.json;200;[200]7,8,9,10;7,8,9,10;2202;1.0;False;7.022
514;514.json;200;[200]7,8,9,10;7,8,9,10;2202;1.0;False;6.893
471;471.json;200;[200]8,9;8,9;2202;1.0;False;6.803
528;528.json;200;[200]7,8,9,10;7,8,9,10;2202;1.0;False;6.894
437;437.json;200;[200]7,8,9,10;7,8,9,10;2204;1.0;False;6.623
436;436.json;200;[200]8,9;8,9;2206;1.0;False;6.604
458;458.json;200;[200]7,8,9,10;7,8,9,10;2206;1.0;False;7.155
499;499.json;200;[200]8,9;8,9;2207;1.0;False;7.405
486;486.json;200;[200]7,8,9,10;7,8,9,10;2208;1.0;False;6.919
548;548.json;200;[200]8,9;8,9;2208;1.0;False;6.864
555;555.json;200;[200]8,9;8,9;2211;1.0;False;6.77
492;492.json;200;[200]8,9;8,9;2211;1.0;False;6.944
507;507.json;200;[200]7,8,9,10;7,8,9,10;2211;1.0;False;7.189
430;430.json;200;[200]7,8,9,10;7,8,9,10;2212;1.0;False;7.675
506;506.json;200;[200]8,9;8,9;2212;1.0;False;6.891
443;443.json;200;[200]8,9;8,9;2214;1.0;False;6.729
521;521.json;200;[200]7,8,9,10;7,8,9,10;2217;1.0;False;6.525
429;429.json;200;[200]8,9;8,9;2217;3.0;True;600.0
464;464.json;200;[200]8,9;8,9;2217;1.0;False;6.623
534;534.json;200;[200]8,9;8,9;2219;1.0;False;7.16
478;478.json;200;[200]8,9;8,9;2220;1.0;False;7.461
465;465.json;200;[200]7,8,9,10;7,8,9,10;2220;1.0;False;6.694
457;457.json;200;[200]8,9;8,9;2221;3.0;True;600.0
485;485.json;200;[200]8,9;8,9;2221;3.0;True;600.0
527;527.json;200;[200]8,9;8,9;2223;1.0;False;6.985
422;422.json;200;[200]8,9;8,9;2224;1.0;False;6.815
450;450.json;200;[200]8,9;8,9;2224;1.0;False;7.217
535;535.json;200;[200]7,8,9,10;7,8,9,10;2225;1.0;False;7.411
541;541.json;200;[200]8,9;8,9;2229;3.0;True;600.0
513;513.json;200;[200]8,9;8,9;2230;3.0;True;600.0
520;520.json;200;[200]8,9;8,9;2232;1.0;False;6.668
556;556.json;200;[200]7,8,9,10;7,8,9,10;2232;1.0;False;7.049
444;444.json;200;[200]7,8,9,10;7,8,9,10;2232;1.0;False;6.949
472;472.json;200;[200]7,8,9,10;7,8,9,10;2236;1.0;False;7.108
549;549.json;200;[200]7,8,9,10;7,8,9,10;2240;1.0;False;6.933
479;479.json;200;[200]7,8,9,10;7,8,9,10;2245;1.0;False;7.281
493;493.json;200;[200]7,8,9,10;7,8,9,10;2251;1.0;False;6.91
442;442.json;200;[200]8,9,10;8,9,10;2328;1.0;False;7.655
533;533.json;200;[200]8,9,10;8,9,10;2331;1.0;False;7.711
449;449.json;200;[200]8,9,10;8,9,10;2331;1.0;False;8.409
498;498.json;200;[200]8,9,10;8,9,10;2333;1.0;False;7.707
512;512.json;200;[200]8,9,10;8,9,10;2334;;True;600.0
540;540.json;200;[200]8,9,10;8,9,10;2337;3.0;True;600.0
547;547.json;200;[200]8,9,10;8,9,10;2338;1.0;False;7.483
519;519.json;200;[200]8,9,10;8,9,10;2340;1.0;False;7.633
428;428.json;200;[200]8,9,10;8,9,10;2344;3.0;True;600.0
463;463.json;200;[200]8,9,10;8,9,10;2345;1.0;False;8.134
505;505.json;200;[200]8,9,10;8,9,10;2350;1.0;False;8.993
526;526.json;200;[200]8,9,10;8,9,10;2351;1.0;False;65.94800000000001
421;421.json;200;[200]8,9,10;8,9,10;2354;1.0;False;8.236
470;470.json;200;[200]8,9,10;8,9,10;2355;1.0;False;7.888
491;491.json;200;[200]8,9,10;8,9,10;2360;1.0;False;8.552
554;554.json;200;[200]8,9,10;8,9,10;2360;1.0;False;7.665
435;435.json;200;[200]8,9,10;8,9,10;2363;1.0;False;7.912
477;477.json;200;[200]8,9,10;8,9,10;2366;1.0;False;8.696
456;456.json;200;[200]8,9,10;8,9,10;2368;;True;600.0
484;484.json;200;[200]8,9,10;8,9,10;2380;;True;600.0
462;462.json;200;[200]9,10;9,10;2449;1.0;False;25.965
476;476.json;200;[200]9,10;9,10;2462;1.0;False;12.772
553;553.json;200;[200]9,10;9,10;2464;1.0;False;9.264
504;504.json;200;[200]9,10;9,10;2470;1.0;False;14.03
455;455.json;200;[200]9,10;9,10;2471;1.0;False;232.368
483;483.json;200;[200]9,10;9,10;2471;1.0;False;385.89300000000003
490;490.json;200;[200]9,10;9,10;2474;1.0;False;8.38
441;441.json;200;[200]9,10;9,10;2475;1.0;False;9.298
469;469.json;200;[200]9,10;9,10;2475;1.0;False;9.058
511;511.json;200;[200]9,10;9,10;2479;1.0;False;267.978
525;525.json;200;[200]9,10;9,10;2480;1.0;False;9.11
427;427.json;200;[200]9,10;9,10;2480;1.0;False;424.264
539;539.json;200;[200]9,10;9,10;2481;1.0;False;389.092
497;497.json;200;[200]9,10;9,10;2481;1.0;False;8.647
434;434.json;200;[200]9,10;9,10;2481;1.0;False;8.933
532;532.json;200;[200]9,10;9,10;2485;1.0;False;13.179
448;448.json;200;[200]9,10;9,10;2485;1.0;False;13.347
518;518.json;200;[200]9,10;9,10;2490;1.0;False;8.774
546;546.json;200;[200]9,10;9,10;2498;1.0;False;9.723
420;420.json;200;[200]9,10;9,10;2509;1.0;False;9.79
438;438.json;200;[200]10;10;2607;1.0;False;11.292
452;452.json;200;[200]10;10;2607;1.0;False;10.523
459;459.json;200;[200]10;10;2607;1.0;False;10.891
466;466.json;200;[200]10;10;2607;1.0;False;10.791
550;550.json;200;[200]10;10;2607;1.0;False;9.951
557;557.json;200;[200]10;10;2607;1.0;False;10.599
445;445.json;200;[200]10;10;2607;1.0;False;9.939
522;522.json;200;[200]10;10;2607;1.0;False;10.588
543;543.json;200;[200]10;10;2607;1.0;False;10.388
480;480.json;200;[200]10;10;2607;1.0;False;10.265
487;487.json;200;[200]10;10;2607;1.0;False;10.552
494;494.json;200;[200]10;10;2607;1.0;False;9.904
501;501.json;200;[200]10;10;2607;1.0;False;10.844
536;536.json;200;[200]10;10;2607;1.0;False;10.312
508;508.json;200;[200]10;10;2607;1.0;False;10.625
515;515.json;200;[200]10;10;2607;1.0;False;10.579
424;424.json;200;[200]10;10;2607;1.0;False;10.239
529;529.json;200;[200]10;10;2607;1.0;False;9.934
473;473.json;200;[200]10;10;2607;1.0;False;9.813
431;431.json;200;[200]10;10;2607;1.0;False;10.559


==> images_sources/hardness_sorted_by_groups_1,2,10.csv <==
;index;instance;n;hash;proctimes;intervals;Status;TimeLimitReached;RunningTimeSec
0;237;237.json;100;[100]1,2,10;1,2,10;499;1;False;0.273
1;230;230.json;100;[100]1,2,10;1,2,10;500;1;False;0.271
2;279;279.json;100;[100]1,2,10;1,2,10;521;1;False;0.336
3;160;160.json;100;[100]1,2,10;1,2,10;524;1;False;0.304
4;251;251.json;100;[100]1,2,10;1,2,10;544;1;False;0.363
5;188;188.json;100;[100]1,2,10;1,2,10;553;1;False;0.458
6;216;216.json;100;[100]1,2,10;1,2,10;569;1;False;0.358
7;244;244.json;100;[100]1,2,10;1,2,10;573;1;False;0.41
8;202;202.json;100;[100]1,2,10;1,2,10;576;1;False;0.351
9;258;258.json;100;[100]1,2,10;1,2,10;576;1;False;0.393
10;167;167.json;100;[100]1,2,10;1,2,10;590;1;False;0.366
11;223;223.json;100;[100]1,2,10;1,2,10;590;1;False;0.381
12;272;272.json;100;[100]1,2,10;1,2,10;603;1;False;0.382
13;209;209.json;100;[100]1,2,10;1,2,10;605;1;False;0.43
14;153;153.json;100;[100]1,2,10;1,2,10;618;1;False;0.427
15;195;195.json;100;[100]1,2,10;1,2,10;631;1;False;0.421
16;181;181.json;100;[100]1,2,10;1,2,10;634;1;False;0.442
17;146;146.json;100;[100]1,2,10;1,2,10;651;1;False;0.471
18;265;265.json;100;[100]1,2,10;1,2,10;655;1;False;0.474
19;174;174.json;100;[100]1,2,10;1,2,10;698;1;False;0.521
20;363;363.json;150;[150]1,2,10;1,2,10;761;1;False;0.671
21;419;419.json;150;[150]1,2,10;1,2,10;776;1;False;0.647
22;356;356.json;150;[150]1,2,10;1,2,10;815;1;False;0.716
23;391;391.json;150;[150]1,2,10;1,2,10;834;1;False;0.735
24;398;398.json;150;[150]1,2,10;1,2,10;855;1;False;0.858
25;342;342.json;150;[150]1,2,10;1,2,10;859;1;False;0.814
26;405;405.json;150;[150]1,2,10;1,2,10;859;1;False;0.763
27;412;412.json;150;[150]1,2,10;1,2,10;863;1;False;0.805
28;328;328.json;150;[150]1,2,10;1,2,10;865;1;False;0.954
29;314;314.json;150;[150]1,2,10;1,2,10;876;1;False;0.857
30;300;300.json;150;[150]1,2,10;1,2,10;880;1;False;0.811
31;335;335.json;150;[150]1,2,10;1,2,10;884;1;False;0.815
32;384;384.json;150;[150]1,2,10;1,2,10;886;1;False;1.082
33;321;321.json;150;[150]1,2,10;1,2,10;890;1;False;0.892
34;286;286.json;150;[150]1,2,10;1,2,10;890;1;False;0.844
35;349;349.json;150;[150]1,2,10;1,2,10;894;1;False;0.813
36;370;370.json;150;[150]1,2,10;1,2,10;894;1;False;0.871
37;307;307.json;150;[150]1,2,10;1,2,10;910;1;False;0.909
38;377;377.json;150;[150]1,2,10;1,2,10;932;1;False;0.915
39;293;293.json;150;[150]1,2,10;1,2,10;969;1;False;1.016
40;433;433.json;200;[200]1,2,10;1,2,10;1033;1;False;1.158
41;559;559.json;200;[200]1,2,10;1,2,10;1044;1;False;1.197
42;468;468.json;200;[200]1,2,10;1,2,10;1049;1;False;1.202
43;510;510.json;200;[200]1,2,10;1,2,10;1066;1;False;1.213
44;447;447.json;200;[200]1,2,10;1,2,10;1066;1;False;1.735
45;482;482.json;200;[200]1,2,10;1,2,10;1088;1;False;1.319
46;531;531.json;200;[200]1,2,10;1,2,10;1102;1;False;1.301
47;545;545.json;200;[200]1,2,10;1,2,10;1102;1;False;1.339
48;454;454.json;200;[200]1,2,10;1,2,10;1112;1;False;1.449
49;524;524.json;200;[200]1,2,10;1,2,10;1127;1;False;1.388
50;517;517.json;200;[200]1,2,10;1,2,10;1157;1;False;1.465
51;496;496.json;200;[200]1,2,10;1,2,10;1167;1;False;1.586
52;475;475.json;200;[200]1,2,10;1,2,10;1181;1;False;1.499
53;552;552.json;200;[200]1,2,10;1,2,10;1193;1;False;1.574
54;538;538.json;200;[200]1,2,10;1,2,10;1205;1;False;1.589
55;426;426.json;200;[200]1,2,10;1,2,10;1215;1;False;2.134
56;440;440.json;200;[200]1,2,10;1,2,10;1236;1;False;1.608
57;461;461.json;200;[200]1,2,10;1,2,10;1245;1;False;1.712
58;503;503.json;200;[200]1,2,10;1,2,10;1262;1;False;2.43
59;489;489.json;200;[200]1,2,10;1,2,10;1284;1;False;1.857


==> images_sources/hardness_sorted_by_groups_10.csv <==
;index;instance;n;hash;proctimes;intervals;Status;TimeLimitReached;RunningTimeSec
0;144;144.json;100;[100]10;10;1307;1;False;2.348
1;256;256.json;100;[100]10;10;1307;1;False;2.003
2;172;172.json;100;[100]10;10;1307;1;False;1.882
3;200;200.json;100;[100]10;10;1307;1;False;1.932
4;277;277.json;100;[100]10;10;1307;1;False;2.038
5;186;186.json;100;[100]10;10;1307;1;False;2.099
6;214;214.json;100;[100]10;10;1307;1;False;1.789
7;270;270.json;100;[100]10;10;1307;1;False;1.871
8;221;221.json;100;[100]10;10;1307;1;False;1.836
9;263;263.json;100;[100]10;10;1307;1;False;1.892
10;207;207.json;100;[100]10;10;1307;1;False;2.165
11;179;179.json;100;[100]10;10;1307;1;False;1.847
12;235;235.json;100;[100]10;10;1307;1;False;2.293
13;242;242.json;100;[100]10;10;1307;1;False;1.73
14;249;249.json;100;[100]10;10;1307;1;False;2.009
15;165;165.json;100;[100]10;10;1307;1;False;2.08
16;193;193.json;100;[100]10;10;1307;1;False;2.358
17;151;151.json;100;[100]10;10;1307;1;False;1.961
18;158;158.json;100;[100]10;10;1307;1;False;1.836
19;228;228.json;100;[100]10;10;1307;1;False;2.06
20;389;389.json;150;[150]10;10;1957;1;False;4.925
21;291;291.json;150;[150]10;10;1957;1;False;5.107
22;333;333.json;150;[150]10;10;1957;1;False;4.828
23;410;410.json;150;[150]10;10;1957;1;False;4.631
24;375;375.json;150;[150]10;10;1957;1;False;5.323
25;403;403.json;150;[150]10;10;1957;1;False;4.878
26;312;312.json;150;[150]10;10;1957;1;False;4.962
27;354;354.json;150;[150]10;10;1957;1;False;4.659
28;382;382.json;150;[150]10;10;1957;1;False;5.518
29;417;417.json;150;[150]10;10;1957;1;False;6.081
30;347;347.json;150;[150]10;10;1957;1;False;5.491
31;284;284.json;150;[150]10;10;1957;1;False;4.843
32;319;319.json;150;[150]10;10;1957;1;False;5.011
33;368;368.json;150;[150]10;10;1957;1;False;4.927
34;361;361.json;150;[150]10;10;1957;1;False;4.662
35;298;298.json;150;[150]10;10;1957;1;False;4.994
36;340;340.json;150;[150]10;10;1957;1;False;4.938
37;396;396.json;150;[150]10;10;1957;1;False;5.196
38;305;305.json;150;[150]10;10;1957;1;False;5.695
39;326;326.json;150;[150]10;10;1957;1;False;4.799
40;487;487.json;200;[200]10;10;2607;1;False;11.301
41;529;529.json;200;[200]10;10;2607;1;False;9.898
42;424;424.json;200;[200]10;10;2607;1;False;10.12
43;515;515.json;200;[200]10;10;2607;1;False;10.792
44;508;508.json;200;[200]10;10;2607;1;False;10.299
45;536;536.json;200;[200]10;10;2607;1;False;12.663
46;501;501.json;200;[200]10;10;2607;1;False;9.866
47;494;494.json;200;[200]10;10;2607;1;False;9.683
48;480;480.json;200;[200]10;10;2607;1;False;10.031
49;557;557.json;200;[200]10;10;2607;1;False;9.791
50;522;522.json;200;[200]10;10;2607;1;False;10.666
51;445;445.json;200;[200]10;10;2607;1;False;10.488
52;473;473.json;200;[200]10;10;2607;1;False;9.884
53;550;550.json;200;[200]10;10;2607;1;False;9.923
54;466;466.json;200;[200]10;10;2607;1;False;10.683
55;459;459.json;200;[200]10;10;2607;1;False;10.38
56;452;452.json;200;[200]10;10;2607;1;False;12.054
57;438;438.json;200;[200]10;10;2607;1;False;9.657
58;543;543.json;200;[200]10;10;2607;1;False;15.159
59;431;431.json;200;[200]10;10;2607;1;False;10.568


==> images_sources/hardness_sorted_by_groups_7,8,9,10.csv <==
;index;instance;n;hash;proctimes;intervals;Status;TimeLimitReached;RunningTimeSec
0;157;157.json;100;[100]7,8,9,10;7,8,9,10;1072;1;False;1.311
1;220;220.json;100;[100]7,8,9,10;7,8,9,10;1084;1;False;1.318
2;234;234.json;100;[100]7,8,9,10;7,8,9,10;1093;1;False;1.304
3;192;192.json;100;[100]7,8,9,10;7,8,9,10;1094;1;False;1.247
4;178;178.json;100;[100]7,8,9,10;7,8,9,10;1101;1;False;1.382
5;143;143.json;100;[100]7,8,9,10;7,8,9,10;1102;1;False;1.363
6;171;171.json;100;[100]7,8,9,10;7,8,9,10;1107;1;False;1.34
7;199;199.json;100;[100]7,8,9,10;7,8,9,10;1107;1;False;1.301
8;248;248.json;100;[100]7,8,9,10;7,8,9,10;1110;1;False;1.318
9;255;255.json;100;[100]7,8,9,10;7,8,9,10;1110;1;False;1.407
10;276;276.json;100;[100]7,8,9,10;7,8,9,10;1112;1;False;1.33
11;213;213.json;100;[100]7,8,9,10;7,8,9,10;1112;1;False;1.42
12;206;206.json;100;[100]7,8,9,10;7,8,9,10;1115;1;False;1.341
13;269;269.json;100;[100]7,8,9,10;7,8,9,10;1116;1;False;1.395
14;227;227.json;100;[100]7,8,9,10;7,8,9,10;1119;1;False;1.375
15;262;262.json;100;[100]7,8,9,10;7,8,9,10;1120;1;False;1.387
16;185;185.json;100;[100]7,8,9,10;7,8,9,10;1131;1;False;1.336
17;164;164.json;100;[100]7,8,9,10;7,8,9,10;1133;1;False;1.399
18;150;150.json;100;[100]7,8,9,10;7,8,9,10;1133;1;False;1.447
19;241;241.json;100;[100]7,8,9,10;7,8,9,10;1142;1;False;1.439
20;381;381.json;150;[150]7,8,9,10;7,8,9,10;1631;1;False;3.743
21;402;402.json;150;[150]7,8,9,10;7,8,9,10;1640;1;False;3.705
22;388;388.json;150;[150]7,8,9,10;7,8,9,10;1643;1;False;3.346
23;367;367.json;150;[150]7,8,9,10;7,8,9,10;1645;1;False;3.161
24;283;283.json;150;[150]7,8,9,10;7,8,9,10;1645;1;False;3.737
25;374;374.json;150;[150]7,8,9,10;7,8,9,10;1649;1;False;3.473
26;395;395.json;150;[150]7,8,9,10;7,8,9,10;1657;1;False;3.513
27;318;318.json;150;[150]7,8,9,10;7,8,9,10;1660;1;False;3.528
28;416;416.json;150;[150]7,8,9,10;7,8,9,10;1661;1;False;3.248
29;311;311.json;150;[150]7,8,9,10;7,8,9,10;1662;1;False;3.62
30;290;290.json;150;[150]7,8,9,10;7,8,9,10;1664;1;False;3.435
31;304;304.json;150;[150]7,8,9,10;7,8,9,10;1668;1;False;3.284
32;297;297.json;150;[150]7,8,9,10;7,8,9,10;1668;1;False;3.25
33;332;332.json;150;[150]7,8,9,10;7,8,9,10;1669;1;False;3.347
34;346;346.json;150;[150]7,8,9,10;7,8,9,10;1670;1;False;3.553
35;353;353.json;150;[150]7,8,9,10;7,8,9,10;1675;1;False;5.064
36;409;409.json;150;[150]7,8,9,10;7,8,9,10;1678;1;False;3.365
37;360;360.json;150;[150]7,8,9,10;7,8,9,10;1679;1;False;3.326
38;339;339.json;150;[150]7,8,9,10;7,8,9,10;1683;1;False;3.539
39;325;325.json;150;[150]7,8,9,10;7,8,9,10;1687;1;False;3.265
40;451;451.json;200;[200]7,8,9,10;7,8,9,10;2176;1;False;6.756
41;500;500.json;200;[200]7,8,9,10;7,8,9,10;2185;1;False;7.546
42;542;542.json;200;[200]7,8,9,10;7,8,9,10;2193;1;False;8.055
43;528;528.json;200;[200]7,8,9,10;7,8,9,10;2202;1;False;6.71
44;514;514.json;200;[200]7,8,9,10;7,8,9,10;2202;1;False;6.773
45;423;423.json;200;[200]7,8,9,10;7,8,9,10;2202;1;False;8.343
46;437;437.json;200;[200]7,8,9,10;7,8,9,10;2204;1;False;6.42
47;458;458.json;200;[200]7,8,9,10;7,8,9,10;2206;1;False;6.887
48;486;486.json;200;[200]7,8,9,10;7,8,9,10;2208;1;False;6.901
49;507;507.json;200;[200]7,8,9,10;7,8,9,10;2211;1;False;7.138
50;430;430.json;200;[200]7,8,9,10;7,8,9,10;2212;1;False;6.813
51;521;521.json;200;[200]7,8,9,10;7,8,9,10;2217;1;False;6.454
52;465;465.json;200;[200]7,8,9,10;7,8,9,10;2220;1;False;6.656
53;535;535.json;200;[200]7,8,9,10;7,8,9,10;2225;1;False;6.866
54;556;556.json;200;[200]7,8,9,10;7,8,9,10;2232;1;False;6.522
55;444;444.json;200;[200]7,8,9,10;7,8,9,10;2232;1;False;7.523
56;472;472.json;200;[200]7,8,9,10;7,8,9,10;2236;1;False;6.756
57;549;549.json;200;[200]7,8,9,10;7,8,9,10;2240;1;False;6.891
58;479;479.json;200;[200]7,8,9,10;7,8,9,10;2245;1;False;7.183
59;493;493.json;200;[200]7,8,9,10;7,8,9,10;2251;1;False;6.811


==> images_sources/hardness_sorted_by_groups_7,9.csv <==
;index;instance;n;hash;proctimes;intervals;Status;TimeLimitReached;RunningTimeSec
0;180;180.json;100;[100]7,9;7,9;1027;1;False;1.134
1;145;145.json;100;[100]7,9;7,9;1029;1;False;1.098
2;187;187.json;100;[100]7,9;7,9;1029;1;False;7.149
3;271;271.json;100;[100]7,9;7,9;1034;1;False;1.158
4;201;201.json;100;[100]7,9;7,9;1034;1;False;1.134
5;257;257.json;100;[100]7,9;7,9;1034;1;False;1.188
6;152;152.json;100;[100]7,9;7,9;1040;1;False;1.315
7;194;194.json;100;[100]7,9;7,9;1040;1;False;1.474
8;278;278.json;100;[100]7,9;7,9;1042;1;False;1.169
9;166;166.json;100;[100]7,9;7,9;1042;1;False;1.156
10;208;208.json;100;[100]7,9;7,9;1042;1;False;1.19
11;173;173.json;100;[100]7,9;7,9;1047;1;False;1.196
12;243;243.json;100;[100]7,9;7,9;1047;1;False;1.132
13;264;264.json;100;[100]7,9;7,9;1050;1;False;1.579
14;215;215.json;100;[100]7,9;7,9;1050;1;False;8.284
15;229;229.json;100;[100]7,9;7,9;1050;1;False;1.243
16;236;236.json;100;[100]7,9;7,9;1053;1;False;1.241
17;222;222.json;100;[100]7,9;7,9;1058;1;False;1.2
18;250;250.json;100;[100]7,9;7,9;1060;1;False;1.23
19;159;159.json;100;[100]7,9;7,9;1063;1;False;44.088
20;313;313.json;150;[150]7,9;7,9;1539;1;False;2.884
21;355;355.json;150;[150]7,9;7,9;1547;1;False;2.728
22;376;376.json;150;[150]7,9;7,9;1549;1;False;2.829
23;397;397.json;150;[150]7,9;7,9;1552;1;False;2.953
24;404;404.json;150;[150]7,9;7,9;1554;1;False;2.917
25;334;334.json;150;[150]7,9;7,9;1557;1;False;2.846
26;327;327.json;150;[150]7,9;7,9;1560;1;False;2.838
27;411;411.json;150;[150]7,9;7,9;1560;1;False;2.887
28;320;320.json;150;[150]7,9;7,9;1565;1;False;3.036
29;341;341.json;150;[150]7,9;7,9;1565;1;False;3.269
30;348;348.json;150;[150]7,9;7,9;1565;1;False;2.862
31;369;369.json;150;[150]7,9;7,9;1570;1;False;3.354
32;306;306.json;150;[150]7,9;7,9;1573;1;False;2.891
33;383;383.json;150;[150]7,9;7,9;1575;1;False;2.917
34;292;292.json;150;[150]7,9;7,9;1578;1;False;108.023
35;299;299.json;150;[150]7,9;7,9;1578;1;False;2.9
36;390;390.json;150;[150]7,9;7,9;1580;1;False;3.241
37;418;418.json;150;[150]7,9;7,9;1583;1;False;3.982
38;362;362.json;150;[150]7,9;7,9;1586;1;False;3.054
39;285;285.json;150;[150]7,9;7,9;1588;1;False;4.1
40;460;460.json;200;[200]7,9;7,9;2061;1;False;6.036
41;537;537.json;200;[200]7,9;7,9;2072;1;False;5.659
42;474;474.json;200;[200]7,9;7,9;2072;1;False;5.583
43;495;495.json;200;[200]7,9;7,9;2074;1;False;9.52
44;544;544.json;200;[200]7,9;7,9;2080;1;False;119.00800000000001
45;502;502.json;200;[200]7,9;7,9;2080;1;False;5.643
46;558;558.json;200;[200]7,9;7,9;2082;1;False;6.026
47;425;425.json;200;[200]7,9;7,9;2090;1;False;5.841
48;481;481.json;200;[200]7,9;7,9;2090;1;False;5.852
49;509;509.json;200;[200]7,9;7,9;2093;1;False;9.466
50;530;530.json;200;[200]7,9;7,9;2093;1;False;5.714
51;439;439.json;200;[200]7,9;7,9;2095;1;False;12.122
52;523;523.json;200;[200]7,9;7,9;2095;1;False;12.625
53;446;446.json;200;[200]7,9;7,9;2098;1;False;6.079
54;467;467.json;200;[200]7,9;7,9;2098;1;False;5.739
55;516;516.json;200;[200]7,9;7,9;2100;1;False;6.513
56;432;432.json;200;[200]7,9;7,9;2103;1;False;6.369
57;551;551.json;200;[200]7,9;7,9;2108;1;False;5.775
58;453;453.json;200;[200]7,9;7,9;2111;1;False;6.112
59;488;488.json;200;[200]7,9;7,9;2129;1;False;210.239


==> images_sources/hardness_sorted_by_groups_8,9,10.csv <==
;index;instance;n;hash;proctimes;intervals;Status;TimeLimitReached;RunningTimeSec
0;190;190.json;100;[100]8,9,10;8,9,10;1149;1;False;1.392
1;176;176.json;100;[100]8,9,10;8,9,10;1151;1;False;1.501
2;211;211.json;100;[100]8,9,10;8,9,10;1158;1;False;1.544
3;232;232.json;100;[100]8,9,10;8,9,10;1164;1;False;1.508
4;183;183.json;100;[100]8,9,10;8,9,10;1167;1;False;7.832
5;169;169.json;100;[100]8,9,10;8,9,10;1167;1;False;1.848
6;246;246.json;100;[100]8,9,10;8,9,10;1168;1;False;1.601
7;162;162.json;100;[100]8,9,10;8,9,10;1174;1;False;1.593
8;253;253.json;100;[100]8,9,10;8,9,10;1174;1;False;1.517
9;239;239.json;100;[100]8,9,10;8,9,10;1174;1;False;10.114
10;225;225.json;100;[100]8,9,10;8,9,10;1174;1;False;1.792
11;260;260.json;100;[100]8,9,10;8,9,10;1175;1;False;1.451
12;148;148.json;100;[100]8,9,10;8,9,10;1176;1;False;1.56
13;141;141.json;100;[100]8,9,10;8,9,10;1176;1;False;1.535
14;218;218.json;100;[100]8,9,10;8,9,10;1176;1;False;1.485
15;274;274.json;100;[100]8,9,10;8,9,10;1179;1;False;1.524
16;204;204.json;100;[100]8,9,10;8,9,10;1184;1;False;1.982
17;155;155.json;100;[100]8,9,10;8,9,10;1184;1;False;7.579
18;267;267.json;100;[100]8,9,10;8,9,10;1187;1;False;7.815
19;197;197.json;100;[100]8,9,10;8,9,10;1187;1;False;1.46
20;407;407.json;150;[150]8,9,10;8,9,10;1735;1;False;4.111
21;316;316.json;150;[150]8,9,10;8,9,10;1746;3;True;600.0
22;309;309.json;150;[150]8,9,10;8,9,10;1748;1;False;4.283
23;414;414.json;150;[150]8,9,10;8,9,10;1749;1;False;3.749
24;358;358.json;150;[150]8,9,10;8,9,10;1752;1;False;3.703
25;386;386.json;150;[150]8,9,10;8,9,10;1753;1;False;4.345
26;351;351.json;150;[150]8,9,10;8,9,10;1756;1;False;4.105
27;323;323.json;150;[150]8,9,10;8,9,10;1756;1;False;3.834
28;288;288.json;150;[150]8,9,10;8,9,10;1757;3;True;600.0
29;393;393.json;150;[150]8,9,10;8,9,10;1759;1;False;3.748
30;302;302.json;150;[150]8,9,10;8,9,10;1760;1;False;4.398
31;281;281.json;150;[150]8,9,10;8,9,10;1760;1;False;3.799
32;344;344.json;150;[150]8,9,10;8,9,10;1761;3;True;600.0
33;295;295.json;150;[150]8,9,10;8,9,10;1766;1;False;3.951
34;365;365.json;150;[150]8,9,10;8,9,10;1768;1;False;3.738
35;400;400.json;150;[150]8,9,10;8,9,10;1769;3;True;600.0
36;330;330.json;150;[150]8,9,10;8,9,10;1774;1;False;3.867
37;337;337.json;150;[150]8,9,10;8,9,10;1774;1;False;3.963
38;379;379.json;150;[150]8,9,10;8,9,10;1777;1;False;3.909
39;372;372.json;150;[150]8,9,10;8,9,10;1778;3;True;600.0
40;442;442.json;200;[200]8,9,10;8,9,10;2328;1;False;7.461
41;533;533.json;200;[200]8,9,10;8,9,10;2331;1;False;7.836
42;449;449.json;200;[200]8,9,10;8,9,10;2331;1;False;10.774
43;498;498.json;200;[200]8,9,10;8,9,10;2333;1;False;7.487
44;512;512.json;200;[200]8,9,10;8,9,10;2334;3;True;600.0
45;540;540.json;200;[200]8,9,10;8,9,10;2337;3;True;600.0
46;547;547.json;200;[200]8,9,10;8,9,10;2338;1;False;7.418
47;519;519.json;200;[200]8,9,10;8,9,10;2340;1;False;7.402
48;428;428.json;200;[200]8,9,10;8,9,10;2344;3;True;600.0
49;463;463.json;200;[200]8,9,10;8,9,10;2345;1;False;8.187
50;505;505.json;200;[200]8,9,10;8,9,10;2350;1;False;10.384
51;526;526.json;200;[200]8,9,10;8,9,10;2351;1;False;66.565
52;421;421.json;200;[200]8,9,10;8,9,10;2354;1;False;7.824
53;470;470.json;200;[200]8,9,10;8,9,10;2355;1;False;8.265
54;491;491.json;200;[200]8,9,10;8,9,10;2360;1;False;7.768
55;554;554.json;200;[200]8,9,10;8,9,10;2360;1;False;7.66
56;435;435.json;200;[200]8,9,10;8,9,10;2363;1;False;8.683
57;477;477.json;200;[200]8,9,10;8,9,10;2366;1;False;8.573
58;456;456.json;200;[200]8,9,10;8,9,10;2368;3;True;600.0
59;484;484.json;200;[200]8,9,10;8,9,10;2380;3;True;600.0


==> images_sources/hardness_sorted_by_groups_8,9.csv <==
;index;instance;n;hash;proctimes;intervals;Status;TimeLimitReached;RunningTimeSec
0;268;268.json;100;[100]8,9;8,9;1097;1;False;2.72
1;156;156.json;100;[100]8,9;8,9;1097;1;False;3.121
2;226;226.json;100;[100]8,9;8,9;1102;1;False;1.721
3;205;205.json;100;[100]8,9;8,9;1103;1;False;1.306
4;261;261.json;100;[100]8,9;8,9;1106;1;False;1.376
5;170;170.json;100;[100]8,9;8,9;1109;1;False;2.21
6;198;198.json;100;[100]8,9;8,9;1111;1;False;2.46
7;254;254.json;100;[100]8,9;8,9;1111;1;False;2.516
8;233;233.json;100;[100]8,9;8,9;1111;1;False;1.365
9;149;149.json;100;[100]8,9;8,9;1114;1;False;1.432
10;142;142.json;100;[100]8,9;8,9;1114;1;False;1.849
11;275;275.json;100;[100]8,9;8,9;1115;1;False;1.325
12;177;177.json;100;[100]8,9;8,9;1116;1;False;1.424
13;212;212.json;100;[100]8,9;8,9;1118;1;False;3.307
14;240;240.json;100;[100]8,9;8,9;1119;1;False;2.975
15;163;163.json;100;[100]8,9;8,9;1119;1;False;1.329
16;184;184.json;100;[100]8,9;8,9;1119;1;False;7.179
17;219;219.json;100;[100]8,9;8,9;1120;1;False;1.372
18;191;191.json;100;[100]8,9;8,9;1122;1;False;1.406
19;247;247.json;100;[100]8,9;8,9;1123;1;False;1.319
20;282;282.json;150;[150]8,9;8,9;1658;1;False;3.351
21;303;303.json;150;[150]8,9;8,9;1658;1;False;4.735
22;373;373.json;150;[150]8,9;8,9;1658;1;False;327.52
23;359;359.json;150;[150]8,9;8,9;1660;1;False;3.241
24;338;338.json;150;[150]8,9;8,9;1662;1;False;3.453
25;289;289.json;150;[150]8,9;8,9;1662;1;False;297.138
26;352;352.json;150;[150]8,9;8,9;1664;1;False;6.926
27;394;394.json;150;[150]8,9;8,9;1664;1;False;3.695
28;408;408.json;150;[150]8,9;8,9;1664;1;False;6.882
29;310;310.json;150;[150]8,9;8,9;1665;1;False;3.207
30;296;296.json;150;[150]8,9;8,9;1668;1;False;7.02
31;415;415.json;150;[150]8,9;8,9;1669;1;False;3.322
32;345;345.json;150;[150]8,9;8,9;1670;1;False;411.138
33;324;324.json;150;[150]8,9;8,9;1670;1;False;7.064
34;387;387.json;150;[150]8,9;8,9;1670;1;False;3.54
35;401;401.json;150;[150]8,9;8,9;1670;1;False;445.801
36;317;317.json;150;[150]8,9;8,9;1671;3;True;600.0
37;366;366.json;150;[150]8,9;8,9;1673;1;False;3.736
38;380;380.json;150;[150]8,9;8,9;1674;1;False;4.991
39;331;331.json;150;[150]8,9;8,9;1674;1;False;3.385
40;471;471.json;200;[200]8,9;8,9;2202;1;False;6.721
41;436;436.json;200;[200]8,9;8,9;2206;1;False;6.969
42;499;499.json;200;[200]8,9;8,9;2207;1;False;6.812
43;548;548.json;200;[200]8,9;8,9;2208;1;False;6.629
44;492;492.json;200;[200]8,9;8,9;2211;1;False;6.808
45;555;555.json;200;[200]8,9;8,9;2211;1;False;6.415
46;506;506.json;200;[200]8,9;8,9;2212;1;False;7.231
47;443;443.json;200;[200]8,9;8,9;2214;1;False;6.678
48;429;429.json;200;[200]8,9;8,9;2217;3;True;600.0
49;464;464.json;200;[200]8,9;8,9;2217;1;False;8.693
50;534;534.json;200;[200]8,9;8,9;2219;1;False;8.998
51;478;478.json;200;[200]8,9;8,9;2220;1;False;6.893
52;457;457.json;200;[200]8,9;8,9;2221;3;True;600.0
53;485;485.json;200;[200]8,9;8,9;2221;3;True;600.0
54;527;527.json;200;[200]8,9;8,9;2223;1;False;9.387
55;422;422.json;200;[200]8,9;8,9;2224;1;False;6.908
56;450;450.json;200;[200]8,9;8,9;2224;1;False;6.954
57;541;541.json;200;[200]8,9;8,9;2229;3;True;600.0
58;513;513.json;200;[200]8,9;8,9;2230;3;True;600.0
59;520;520.json;200;[200]8,9;8,9;2232;1;False;6.796


==> images_sources/hardness_sorted_by_groups_9,10.csv <==
;index;instance;n;hash;proctimes;intervals;Status;TimeLimitReached;RunningTimeSec
0;266;266.json;100;[100]9,10;9,10;1227;1;False;23.582
1;245;245.json;100;[100]9,10;9,10;1229;1;False;1.79
2;273;273.json;100;[100]9,10;9,10;1235;1;False;1.683
3;224;224.json;100;[100]9,10;9,10;1236;1;False;1.63
4;210;210.json;100;[100]9,10;9,10;1237;1;False;32.171
5;175;175.json;100;[100]9,10;9,10;1239;1;False;1.833
6;238;238.json;100;[100]9,10;9,10;1239;1;False;16.16
7;154;154.json;100;[100]9,10;9,10;1240;1;False;89.804
8;203;203.json;100;[100]9,10;9,10;1241;1;False;1.77
9;196;196.json;100;[100]9,10;9,10;1242;1;False;1.97
10;161;161.json;100;[100]9,10;9,10;1244;1;False;1.657
11;259;259.json;100;[100]9,10;9,10;1244;1;False;1.766
12;217;217.json;100;[100]9,10;9,10;1244;1;False;1.631
13;189;189.json;100;[100]9,10;9,10;1245;1;False;1.712
14;140;140.json;100;[100]9,10;9,10;1246;1;False;1.954
15;182;182.json;100;[100]9,10;9,10;1246;1;False;18.113
16;231;231.json;100;[100]9,10;9,10;1246;1;False;1.82
17;252;252.json;100;[100]9,10;9,10;1248;1;False;2.283
18;168;168.json;100;[100]9,10;9,10;1249;1;False;2.021
19;147;147.json;100;[100]9,10;9,10;1255;1;False;1.752
20;378;378.json;150;[150]9,10;9,10;1844;1;False;4.317
21;392;392.json;150;[150]9,10;9,10;1851;1;False;4.368
22;343;343.json;150;[150]9,10;9,10;1851;3;True;600.0
23;406;406.json;150;[150]9,10;9,10;1853;1;False;4.232
24;294;294.json;150;[150]9,10;9,10;1853;1;False;4.124
25;413;413.json;150;[150]9,10;9,10;1855;1;False;4.444
26;308;308.json;150;[150]9,10;9,10;1855;1;False;4.319
27;350;350.json;150;[150]9,10;9,10;1855;1;False;4.235
28;399;399.json;150;[150]9,10;9,10;1857;3;True;600.0
29;322;322.json;150;[150]9,10;9,10;1860;1;False;5.484
30;280;280.json;150;[150]9,10;9,10;1860;1;False;4.306
31;357;357.json;150;[150]9,10;9,10;1861;1;False;4.393
32;301;301.json;150;[150]9,10;9,10;1863;1;False;4.656
33;336;336.json;150;[150]9,10;9,10;1864;1;False;4.935
34;287;287.json;150;[150]9,10;9,10;1865;1;False;497.947
35;315;315.json;150;[150]9,10;9,10;1866;1;False;133.679
36;385;385.json;150;[150]9,10;9,10;1866;1;False;4.806
37;329;329.json;150;[150]9,10;9,10;1872;1;False;4.406
38;371;371.json;150;[150]9,10;9,10;1873;1;False;148.163
39;364;364.json;150;[150]9,10;9,10;1881;1;False;4.631
40;462;462.json;200;[200]9,10;9,10;2449;1;False;24.15
41;476;476.json;200;[200]9,10;9,10;2462;1;False;12.821
42;553;553.json;200;[200]9,10;9,10;2464;1;False;8.581
43;504;504.json;200;[200]9,10;9,10;2470;1;False;14.055
44;483;483.json;200;[200]9,10;9,10;2471;3;True;600.0
45;455;455.json;200;[200]9,10;9,10;2471;1;False;233.279
46;490;490.json;200;[200]9,10;9,10;2474;1;False;8.887
47;441;441.json;200;[200]9,10;9,10;2475;1;False;8.562
48;469;469.json;200;[200]9,10;9,10;2475;1;False;8.646
49;511;511.json;200;[200]9,10;9,10;2479;1;False;267.286
50;525;525.json;200;[200]9,10;9,10;2480;1;False;9.367
51;427;427.json;200;[200]9,10;9,10;2480;3;True;600.0
52;539;539.json;200;[200]9,10;9,10;2481;3;True;600.0
53;497;497.json;200;[200]9,10;9,10;2481;1;False;9.403
54;434;434.json;200;[200]9,10;9,10;2481;1;False;9.602
55;532;532.json;200;[200]9,10;9,10;2485;1;False;24.339
56;448;448.json;200;[200]9,10;9,10;2485;1;False;12.805
57;518;518.json;200;[200]9,10;9,10;2490;1;False;8.77
58;546;546.json;200;[200]9,10;9,10;2498;1;False;9.117
59;420;420.json;200;[200]9,10;9,10;2509;1;False;9.165


==> images_sources/proc_gaps_data_instance_541.csv <==
6
6
9
7
9
8
9
6
7
5
9
9
22
8
8
8
8
8
8
8
9
46
23
70
10
9
9
8
45
8
3
7
8
33
8
9
3
12
42
7
7
2
20
9
7
5
57
8
7
1
4
7
8
4
10
8
56
2
9
7
11
6
9
8
8
81
8
7
10
7
46
69
9
8
12
10
22
9
94
7
6
9
9
8
7
46
9
7
8
7
8
3
3
7
6
6
9
7
9
8
9
6
7
5
9
9
22
8
8
8
8
8
8
8
9
46
23
70
10
9
9
8
45
8
3
7
8
33
8
9
3
12
42
7
7
2
20
9
7
5
57
8
7
1
4
7
8
4
10
8
56
2
9
7
11
6
9
8
8
81
8
7
10
7
46
69
9
8
12
10
22
9
94
7
6
9
9
8
7
46
9
7
8
7
8
3
3
6
6
9
7
9
8
9
5
7
5
9
9
22
8
8
8
8
8
7
8
9
46
23
70
10
9
9
8
45
8
3
7
6
33
8
9
2
12
42
7
7
2
20
9
7
5
56
8
7
1
4
7
8
4
10
8
56
2
9
7
11
5
9
8
8
10
70
8
7
10
6
46
68
9
8
12
10
22
9
94
7
6
9
9
8
7
41
6
6
9
7
9
8
9
5
7
5
9
9
22
8
8
8
8
8
7
8
9
46
23
70
9
9
9
8
45
8
3
7
6
33
8
9
2
12
42
7
7
2
20
9
7
5
56
8
7
1
4
7
8
4
10
8
56
2
8
7
11
5
9
8
8
10
70
8
7
10
6
46
68
9
8
12
10
22
9
94
7
6
9
9
8
7
46
9
7
8
7
8
3
3
21
9
10
53
6
6
9
7
9
8
9
6
7
5
9
9
22
8
8
8
8
8
8
8
9
46
23
70
10
9
9
8
45
8
3
7
8
33
8
9
3
12
42
7
7
2
20
9
7
5
57
8
7
1
4
7
8
4
10
8
56
2
9
7
11
6
9
8
8
81
8
7
10
7
46
69
9
8
12
10
22
9
94
7
6
9
9
8
7
46
9
7
8
7
8
3
3
11
6
6
9
7
9
8
9
5
7
5
9
9
22
8
8
8
8
8
7
8
9
46
23
70
10
9
9
8
45
8
3
7
6
33
8
9
2
12
42
7
7
2
20
9
7
5
56
8
7
1
4
7
8
4
10
8
56
2
9
7
11
5
9
8
8
10
70
8
7
10
6
46
68
9
8
12
10
22
9
94
7
6
9
9
8
7
40
6
6
9
7
9
8
9
6
7
5
9
9
22
8
8
8
8
8
8
8
9
46
23
70
10
9
9
8
45
8
3
7
8
33
8
9
3
12
42
7
7
2
20
9
7
5
57
8
7
1
4
7
8
4
10
8
56
2
9
7
11
6
9
8
8
81
8
7
10
7
46
69
9
8
12
10
22
9
94
7
6
9
9
8
7
46
9
7
8
7
8
3
3
21
4
6
6
9
7
9
8
9
5
7
5
9
9
22
8
8
8
8
8
7
8
9
46
23
70
9
9
9
8
45
8
3
7
6
33
8
9
2
12
42
7
7
2
20
9
7
5
55
8
7
4
7
8
4
10
8
56
2
8
7
11
5
9
8
8
9
70
8
7
10
6
45
68
9
8
12
10
22
9
94
7
6
9
9
8
7
46
9
7
8
7
8
3
3
21
9
10
59
6
6
9
7
9
8
9
5
7
5
9
9
22
8
8
8
8
8
8
8
9
46
23
70
10
9
9
8
45
8
3
7
6
33
8
9
2
12
42
7
7
2
20
9
7
5
57
8
7
1
4
7
8
4
10
8
56
2
9
7
11
6
9
8
8
81
8
7
10
7
46
69
9
8
12
10
22
9
94
7
6
9
9
8
7
46
9
7
8
7
8
3
3
19
6
6
9
7
9
8
9
5
7
5
9
9
22
8
8
8
8
8
7
8
9
46
23
70
10
9
9
8
45
8
3
7
6
33
8
9
2
12
42
7
7
2
20
9
7
5
56
8
7
1
4
7
8
4
10
8
56
2
9
7
11
5
9
8
8
10
70
8
7
10
6
46
68
9
8
12
10
22
9
94
7
6
9
9
8
7
40
6
6
9
7
9
8
9
5
7
5
9
9
22
8
8
8
8
8
7
8
9
46
23
70
9
9
9
8
45
8
3
7
6
33
8
9
2
12
42
7
7
2
20
9
7
5
56
8
7
1
4
7
8
4
10
8
56
2
8
7
11
5
9
8
8
10
70
8
7
10
6
46
68
9
8
12
10
22
9
94
7
6
9
9
8
7
46
9
7
8
7
8
3
3
21
9
10
69
10
4
3
8
22
2
1
2
10
8
20
33
3
10
10
3
2
9
2
6
23
58
4
6
22
10
8
8
8
5
41
6
6
9
7
9
8
9
5
7
5
9
9
22
8
8
8
8
8
7
8
9
46
23
70
9
9
9
8
45
8
3
7
6
33
8
9
2
12
42
7
7
2
20
9
7
5
55
8
7
4
7
8
4
10
8
56
2
8
7
11
5
9
8
8
9
70
8
7
10
6
45
68
9
8
12
10
22
9
94
7
6
9
9
8
7
46
9
7
8
7
8
3
3
21
9
10
69
10
4
3
8
22
2
1
2
10
8
20
33
3
10
10
3
2
9
2
6
23
57
4
6
12
6
6
9
7
9
8
9
5
7
5
9
9
22
8
8
8
8
8
7
8
9
46
23
70
9
9
9
8
45
8
3
7
6
33
8
9
2
12
42
7
7
2
20
9
7
5
56
8
7
1
4
7
8
4
10
8
56
2
8
7
11
5
9
8
8
10
70
8
7
10
6
46
68
9
8
12
10
22
9
94
7
6
9
9
8
7
46
9
7
8
7
8
3
3
21
9
10
69
10
4
3
8
22
2
1
2
10
8
20
33
3
10
10
3
2
9
2
6
23
58
4
6
22
10
8
8
8
5
56
4
6
6
9
7
9
8
9
5
7
5
9
9
22
8
8
8
8
8
7
8
9
46
23
70
9
9
9
8
45
8
3
7
6
33
8
9
2
12
42
7
7
2
20
9
7
5
55
8
7
4
7
8
4
10
8
56
2
8
7
11
5
9
8
8
9
70
8
7
10
6
45
68
9
8
12
10
22
9
94
7
6
9
9
8
7
46
9
7
8
7
8
3
3
21
9
10
69
10
4
3
8
22
2
1
2
10
8
20
33
3
10
10
3
2
9
2
6
23
57
4
6
16
6
6
9
7
9
8
9
5
7
5
9
9
22
8
8
8
8
8
7
8
9
46
23
70
10
9
9
8
45
8
3
7
6
33
8
9
2
12
42
7
7
2
20
9
7
5
56
8
7
1
4
7
8
4
10
8
56
2
9
7
11
5
9
8
8
10
70
8
7
10
6
46
68
9
8
12
10
22
9
94
7
6
9
9
8
7
46
9
7
8
7
8
3
3
21
9
10
69
10
4
3
8
22
2
1
2
10
8
20
33
3
10
10
3
2
9
2
6
23
58
4
6
22
10
8
8
8
5
56
4
6
6
6
9
7
9
8
9
5
7
5
9
9
22
8
8
8
8
8
7
8
9
46
23
70
9
9
9
8
45
8
3
7
6
33
8
9
2
12
42
7
7
2
20
9
7
5
55
8
7
4
7
8
4
10
8
56
2
8
7
11
5
9
8
8
9
70
8
7
10
6
45
68
9
8
12
10
22
9
94
7
6
9
9
8
7
46
9
7
8
7
8
3
3
21
9
10
69
10
4
3
8
22
2
1
2
10
8
20
33
3
10
10
3
2
9
2
6
23
57
4
6
16
6
6
9
7
9
8
9
5
7
5
9
9
22
8
8
8
8
8
8
8
9
46
23
70
10
9
9
8
45
8
3
7
6
33
8
9
2
12
42
7
7
2
20
9
7
5
57
8
7
1
4
7
8
4
10
8
56
2
9
7
11
6
9
8
8
81
8
7
10
6
46
69
9
8
12
10
22
9
94
7
6
9
9
8
7
46
9
7
8
7
8
3
3
21
9
10
69
10
4
3
8
22
2
1
2
10
8
20
33
3
10
10
3
2
9
3
6
20
6
6
9
7
9
8
9
5
7
5
9
9
22
8
8
8
8
8
7
8
9
46
23
70
10
9
9
8
45
8
3
7
6
33
8
9
2
12
42
7
7
2
20
9
7
5
56
8
7
1
4
7
8
4
10
8
56
2
9
7
11
5
9
8
8
10
70
8
7
10
6
46
68
9
8
12
10
22
9
94
7
6
9
9
8
7
46
9
7
8
7
8
3
3
21
9
10
69
10
4
3
8
22
2
1
2
10
8
20
33
3
10
10
3
2
9
2
6
23
58
4
6
22
10
8
8
8
5
31
6
6
9
7
9
8
9
5
7
5
9
9
22
8
8
8
8
8
7
8
9
46
23
70
9
9
9
8
45
8
3
7
6
33
8
9
2
12
42
7
7
2
20
9
7
5
55
8
7
4
7
8
4
10
8
56
2
8
7
11
5
9
8
8
9
70
8
7
10
6
45
68
9
8
12
10
22
9
94
7
6
9
9
8
7
46
9
7
8
7
8
3
3
21
9
10
69
10
4
3
8
22
2
1
2
10
8
20
33
3
10
10
3
2
9
2
6
23
57
4
6
22
1
6
6
9
7
9
8
9
5
7
5
9
9
22
8
8
8
8
8
7
8
9
46
23
70
10
9
9
8
45
8
3
7
6
33
8
9
2
12
42
7
7
2
20
9
7
5
56
8
7
1
4
7
8
4
10
8
56
2
9
7
11
5
9
8
8
10
70
8
7
10
6
46
68
9
8
12
10
22
9
94
7
6
9
9
8
7
46
9
7
8
7
8
3
3
21
9
10
69
10
4
3
8
22
2
1
2
10
8
20
33
3
10
10
3
2
9
2
6
23
58
4
6
22
10
8
8
8
5
34
6
6
9
7
9
8
9
5
7
5
9
9
22
8
8
8
8
8
7
8
9
46
23
70
9
9
9
8
45
8
3
7
6
33
8
9
2
12
42
7
7
2
20
9
7
5
55
8
7
4
7
8
4
10
8
56
2
8
7
11
5
9
8
8
9
70
8
7
10
6
45
68
9
8
12
10
22
9
94
7
6
9
9
8
7
46
9
7
8
7
8
3
3
21
9
10
69
10
4
3
8
22
2
1
2
10
8
20
33
3
10
10
3
2
9
2
6
23
57
4
6
22


==> images_sources/real_energy_costs_example.csv <==
idx,cost
0, 1356
1, 1330
2, 1330
3, 1305
4, 1312
5, 1407
6, 1896
7, 2252
8, 2431
9, 2353
10, 2186
11, 2017
12, 1882
13, 1903
14, 1985
15, 2098
16, 2240
17, 2380
18, 2367
19, 2232
20, 2003
21, 1766
22, 1599
23, 1407
24, 945
25, 916
26, 879
27, 863
28, 917
29, 1047
30, 1302
31, 1461
32, 1527
33, 1404
34, 1266
35, 1197
36, 1117
37, 1077
38, 1025
39, 1042
40, 1062
41, 1130
42, 1238
43, 1336
44, 1271
45, 1101
46, 1025
47, 956


==> images_sources/timeout_counts_hist.csv <==
;proctimes;TimeoutCount;TimeoutPercentage
6;1,2,10;0;0.0
4;10;0;0.0
3;7,8,9,10;0;0.0
5;7,9;0;0.0
2;8,9;6;10.0
1;8,9,10;10;16.666666666666668
0;9,10;5;8.333333333333334


==> images_sources/timeout_counts_hist_reverse.csv <==
;proctimes;TimeoutCount;TimeoutPercentage
0;1,2,10;0;0.0
1;7,8,9,10;0;0.0
2;7,9;0;0.0
3;8,9;6;10.0
4;8,9,10;10;16.666666666666668
5;9,10;5;8.333333333333334
6;10;0;0.0

==> other/contour_data_no_idle.txt <==
530.000000 0
540.000000 3
0.000000 3.291667
0.210526 3.021491
0.227273 3.000000
550.000000 7
0.000000 3.875000
0.107656 3.736842
0.210526 3.604825
0.394737 3.368421
0.421053 3.334649
0.631579 3.064474
0.681818 3.000000
560.000000 12
0.000000 4.458333
0.210526 4.202786
0.296651 4.105263
0.421053 3.958647
0.621392 3.736842
0.631579 3.725084
0.842105 3.558388
1.052632 3.397204
1.090226 3.368421
1.263158 3.236020
1.473684 3.074836
1.571429 3.000000
570.000000 22
0.000000 5.296875
0.112782 5.210526
0.210526 5.135691
0.421053 4.974507
0.593985 4.842105
0.631579 4.813322
0.842105 4.652138
1.052632 4.490954
1.075188 4.473684
1.263158 4.329770
1.473684 4.168586
1.556391 4.105263
1.684211 4.007401
1.894737 3.846217
2.037594 3.736842
2.105263 3.685033
2.315789 3.523849
2.518797 3.368421
2.526316 3.362664
2.736842 3.201480
2.947368 3.040296
3.000000 3.000000
580.000000 30
0.000000 6.937500
0.048246 6.684211
0.135338 6.315789
0.210526 6.229441
0.421053 6.068257
0.578947 5.947368
0.631579 5.907072
0.842105 5.745888
1.052632 5.584704
1.060150 5.578947
1.263158 5.423520
1.473684 5.262336
1.541353 5.210526
1.684211 5.101151
1.894737 4.939967
2.022556 4.842105
2.105263 4.778783
2.315789 4.617599
2.503759 4.473684
2.526316 4.456414
2.736842 4.295230
2.947368 4.134046
2.984962 4.105263
3.157895 3.972862
3.368421 3.811678
3.466165 3.736842
3.578947 3.650493
3.789474 3.489309
3.947368 3.368421
4.000000 3.328125
590.000000 34
0.250000 10.000000
0.320175 9.631579
0.390351 9.263158
0.421053 9.101974
0.460526 8.894737
0.530702 8.526316
0.600877 8.157895
0.631579 7.996711
0.671053 7.789474
0.741228 7.421053
0.811404 7.052632
0.842105 6.976780
1.045113 6.684211
1.052632 6.678454
1.263158 6.517270
1.473684 6.356086
1.526316 6.315789
1.684211 6.194901
1.894737 6.033717
2.007519 5.947368
2.105263 5.872533
2.315789 5.711349
2.488722 5.578947
2.526316 5.550164
2.736842 5.388980
2.947368 5.227796
2.969925 5.210526
3.157895 5.066612
3.368421 4.905428
3.451128 4.842105
3.578947 4.744243
3.789474 4.583059
3.932331 4.473684
4.000000 4.421875
600.000000 27
1.083333 10.000000
1.153509 9.631579
1.223684 9.263158
1.263158 9.055921
1.293860 8.894737
1.364035 8.526316
1.434211 8.157895
1.473684 7.950658
1.504386 7.789474
1.578947 7.421053
1.684211 7.288651
1.894737 7.127467
1.992481 7.052632
2.105263 6.966283
2.315789 6.805099
2.473684 6.684211
2.526316 6.643914
2.736842 6.482730
2.947368 6.321546
2.954887 6.315789
3.157895 6.160362
3.368421 5.999178
3.436090 5.947368
3.578947 5.837993
3.789474 5.676809
3.917293 5.578947
4.000000 5.515625
610.000000 20
1.916667 10.000000
1.986842 9.631579
2.057018 9.263158
2.105263 9.009868
2.127193 8.894737
2.197368 8.526316
2.267544 8.157895
2.315789 8.022807
2.458647 7.789474
2.526316 7.737664
2.736842 7.576480
2.939850 7.421053
2.947368 7.415296
3.157895 7.254112
3.368421 7.092928
3.421053 7.052632
3.578947 6.931743
3.789474 6.770559
3.902256 6.684211
4.000000 6.609375
620.000000 13
2.750000 10.000000
2.820175 9.631579
2.890351 9.263158
2.947368 8.963816
2.960526 8.894737
3.030702 8.526316
3.157895 8.353990
3.368421 8.186678
3.406015 8.157895
3.578947 8.025493
3.789474 7.864309
3.887218 7.789474
4.000000 7.703125
630.000000 6
3.583333 10.000000
3.653509 9.631579
3.723684 9.263158
3.789474 9.050607
3.872180 8.894737
4.000000 8.796875
640.000000 0


==> other/contour_data_with_idle.txt <==
520.000000 2
0.000000 3.000000
0.000000 3.000000
528.000000 7
0.000000 3.933333
0.140351 3.736842
0.210526 3.638596
0.403509 3.368421
0.421053 3.343860
0.631579 3.049123
0.666667 3.000000
536.000000 13
0.000000 4.892922
0.017544 4.842105
0.210526 4.571930
0.280702 4.473684
0.421053 4.277193
0.543860 4.105263
0.631579 3.982456
0.807018 3.736842
0.842105 3.687719
1.052632 3.392982
1.070175 3.368421
1.263158 3.098246
1.333333 3.000000
544.000000 23
0.000000 7.550000
0.030702 7.421053
0.118421 7.052632
0.206140 6.684211
0.210526 6.665789
0.293860 6.315789
0.381579 5.947368
0.421053 5.781579
0.469298 5.578947
0.557018 5.210526
0.631579 4.994555
0.684211 4.842105
0.842105 4.621053
0.947368 4.473684
1.052632 4.326316
1.210526 4.105263
1.263158 4.031579
1.473684 3.736842
1.473684 3.736842
1.684211 3.442105
1.736842 3.368421
1.894737 3.147368
2.000000 3.000000
552.000000 34
0.083333 10.000000
0.171053 9.631579
0.210526 9.465789
0.258772 9.263158
0.346491 8.894737
0.421053 8.581579
0.434211 8.526316
0.521930 8.157895
0.609649 7.789474
0.631579 7.697368
0.697368 7.421053
0.785088 7.052632
0.842105 6.813158
0.872807 6.684211
0.960526 6.315789
1.048246 5.947368
1.052632 5.928947
1.135965 5.578947
1.223684 5.210526
1.263158 5.096189
1.350877 4.842105
1.473684 4.670175
1.614035 4.473684
1.684211 4.375439
1.877193 4.105263
1.894737 4.080702
2.105263 3.785965
2.140351 3.736842
2.315789 3.491228
2.411483 3.368421
2.526316 3.221053
2.736842 3.122807
2.947368 3.024561
3.000000 3.000000
560.000000 34
0.750000 10.000000
0.837719 9.631579
0.842105 9.613158
0.925439 9.263158
1.013158 8.894737
1.052632 8.728947
1.100877 8.526316
1.188596 8.157895
1.263158 7.844737
1.276316 7.789474
1.364035 7.421053
1.451754 7.052632
1.473684 6.960526
1.539474 6.684211
1.627193 6.315789
1.684211 6.076316
1.714912 5.947368
1.802632 5.578947
1.890351 5.210526
1.894737 5.197822
2.017544 4.842105
2.105263 4.719298
2.280702 4.473684
2.315789 4.424561
2.526316 4.154386
2.631579 4.105263
2.736842 4.056140
2.947368 3.957895
3.157895 3.859649
3.368421 3.761404
3.421053 3.736842
3.578947 3.663158
3.789474 3.564912
4.000000 3.466667
568.000000 29
1.416667 10.000000
1.473684 9.760526
1.504386 9.631579
1.592105 9.263158
1.679825 8.894737
1.684211 8.876316
1.767544 8.526316
1.855263 8.157895
1.894737 7.992105
1.942982 7.789474
2.030702 7.421053
2.105263 7.107895
2.118421 7.052632
2.206140 6.684211
2.293860 6.315789
2.315789 6.223684
2.387560 5.947368
2.483254 5.578947
2.526316 5.440789
2.723684 5.210526
2.736842 5.199013
2.947368 5.014803
3.144737 4.842105
3.157895 4.835154
3.368421 4.723932
3.578947 4.612711
3.789474 4.501490
3.842105 4.473684
4.000000 4.400000
576.000000 21
2.083333 10.000000
2.105263 9.907895
2.171053 9.631579
2.258772 9.263158
2.315789 9.023684
2.349282 8.894737
2.444976 8.526316
2.526316 8.213158
2.565789 8.157895
2.736842 7.918421
2.828947 7.789474
2.947368 7.623684
3.092105 7.421053
3.157895 7.328947
3.355263 7.052632
3.368421 7.034211
3.578947 6.739474
3.618421 6.684211
3.789474 6.444737
3.881579 6.315789
4.000000 6.150000
584.000000 7
3.250000 10.000000
3.368421 9.834211
3.513158 9.631579
3.578947 9.539474
3.776316 9.263158
3.789474 9.244737
4.000000 8.950000
592.000000 0


==> other/isolines_c.txt <==
idx,cost
0,10.799999999999999
1,8.4
2,10.799999999999999
3,15.6
4,3.5999999999999996
5,13.2
6,3.5999999999999996
7,15.6
8,7.199999999999999
9,8.4
10,7.199999999999999
11,1.2
12,4.8
13,12.0
14,7.199999999999999
15,10.799999999999999
16,3.5999999999999996
17,16.8
18,0.0
19,4.8
20,7.199999999999999
21,10.799999999999999
22,8.4
23,10.799999999999999
24,15.6
25,3.5999999999999996
26,13.2
27,3.5999999999999996
28,15.6
29,7.199999999999999
30,8.4
31,7.199999999999999
32,1.2
33,4.8
34,12.0
35,7.199999999999999
36,10.799999999999999
37,3.5999999999999996
38,16.8
39,0.0
40,4.8
41,7.199999999999999

